Outage Duration in Poisson Networks and its Application to Erasure Codes

We derive the probability distribution of the link outage duration at a typical receiver in a wireless network with Poisson distributed interferers sending messages with slotted random access over a Rayleigh fading channel. This result is used to analyze the performance of random linear network coding, showing that there is an optimum code rate and that interference correlation affects the decoding probability and throughput.

==> poc.txt <==
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0.01 0.032248322738669954 0.0011777912690861259 0.00004671398773581359 1.9972293365810856e-6 9.144187540499615e-8 4.457547220226843e-9 2.3020518824523606e-10 1.255173742720217e-11 7.318590178329032e-13 4.263256414560601e-14
0.02 0.061099517797487346 0.004361790138875055 0.00033719466353310246 0.000028022159029195137 2.4871027894945996e-6 2.3441521612710403e-7 2.334734183762066e-8 2.4467787795856566e-9 2.688054223654035e-10 3.086597644141875e-11
0.03 0.08683891239828823 0.009090668324870488 0.0010277460044838538 0.00012457647667352134 0.000016086048513663798 2.2003380601987033e-6 3.17284195361367e-7 4.802886621746438e-8 7.60441309921589e-9 1.2552874295579386e-9
0.04 0.1097292105944655 0.014977203165332353 0.002201980126682157 0.00034622761015645764 0.0000578520139624672 0.00001021610542828455 1.8975356432804347e-6 3.6918218881965004e-7 7.496920062521895e-8 1.5840122102872556e-8
0.05 0.13001227313768338 0.021697712855382578 0.0038906983221251856 0.0007443201137862232 0.0001509719831709333 0.000032290850841221186 7.248935036230364e-6 1.7010754014279428e-6 4.1581919418831603e-7 1.0555756091434887e-7
0.06 0.14791075575280976 0.028982934109318292 0.0060872480835187925 0.0013608694933557874 0.0003218547960486262 0.00008010067144059718 0.000020880900596154106 5.679082562437543e-6 1.6059536775969718e-6 4.707783176627345e-7
0.07 0.1636296172941447 0.03661014738261842 0.008759305493960534 0.0022258503640415483 0.0005971163343874153 0.00016822378016101425 0.00004954798040390784 0.000015198146471107066 4.838661453732129e-6 1.5942763837983875e-6
0.08 0.17735750830682118 0.04439638125235079 0.011857840174243295 0.0033566335034409533 0.0010010832094984323 0.00031295251972807137 0.00010209743258560167 0.0000346284401064878 0.000012170571963565635 4.419918631981545e-6
0.09 0.18926804964824473 0.05219255037818693 0.015323866201286451 0.0047587147660381746 0.001553997698431342 0.0005309710020910963 0.00018900751092143508 0.00006983399659610257 0.000026696058750275142 0.000010529716401919131
0.1 0.1995210100287348 0.05987840115666904 0.019093459362547693 0.006427155364997605 0.0022709200779091887 0.0008381100029604127 0.000321726482638951 0.000127993893327627 0.00005260849189703265 0.000022279989636331266
0.11 0.20826339060178556 0.06735815617627827 0.023101422663663773 0.008348348630115687 0.0031612351386032245 0.001248308465361836 0.000511928101607495 0.00021726325589188633 0.0000951340316213134 0.00004286644531781292
0.12 0.2156304240668701 0.07455676325560501 0.02728390326126784 0.010501865561977963 0.004228636486699022 0.001772842521930551 0.0007707818023594548 0.0003463304328477079 0.00016034819188348592 0.00007630311273132406
0.13 0.22174649513615918 0.08141666752341309 0.031580201031199184 0.012862226739080329 0.005471459865339812 0.002419833365194579 0.0011083088689036735 0.0005239302551309777 0.0002549022206954632 0.00012731578711999703
0.14 0.22672598865618537 0.08789503595421011 0.035933958668252886 0.015400513335584232 0.006883249771249211 0.0031940133751284794 0.0015328679448791682 0.0007583665117905092 0.0003856945020945801 0.00020116322602259373
0.15 0.23067407116192545 0.093961373243453 0.04029388303528825 0.018085773837227648 0.00845346304827621 0.004096712166078209 0.002050789119525831 0.0010570846007387225 0.0005595230220665215 0.0003034072160170709
0.16 0.23368741117004965 0.0995954760969382 0.04461411542458604 0.020886211775877794 0.01016823381317411 0.005126016780835574 0.002666157300663663 0.0014263215363503612 0.0007827507036743953 0.00043965575810300805
0.17 0.2358548430865225 0.10478568009472489 0.0488543428492918 0.02377015796747939 0.012011143339836328 0.006277059722322176 0.0033807328471278097 0.0018708475682238657 0.0010610083632176526 0.0006153028809459116
0.18 0.23725797920802555 0.1095273594221649 0.05297972215372693 0.02670684158985559 0.013963955180881116 0.007542392173263135 0.004193989786738683 0.002393802912184828 0.0013989520232042807 0.0008352852223540985
0.19 0.23797177393375596 0.11382164506927545 0.0569606725802132 0.029666980305466772 0.016007289463498053 0.008912405630370657 0.005103248347868572 0.0029966250100967873 0.0018000836311218293 0.0011038707292709837
0.2 0.23806504397127037 0.11767433169677144 0.060772579623845024 0.03262321217657249 0.018121221041598745 0.010375771910115406 0.006103877897371213 0.0036790562847639485 0.0022666376457500803 0.0014244896060571222
0.21 0.23760094801464343 0.12109494734905935 0.0643954428767638 0.03555039250533465 0.020285794326305395 0.011919878191935185 0.007189547733154944 0.0044392192113182904 0.0027995308194768143 0.001799612702205966
0.22 0.23663742909298985 0.1240959636446019 0.06781349257335634 0.038425777776249004 0.02248145354821629 0.013531239934630623 0.008352505733059123 0.005273744228872168 0.003398368880273006 0.00223067829954382
0.23 0.23522762253021628 0.12669212706401456 0.07101479326663507 0.04122911714662511 0.024689391335888267 0.015195879868274309 0.009583868010822338 0.006177936090661085 0.004061501577223403 0.002718064944937204
0.24 0.2334202322208275 0.12889989454803788 0.07399084814826812 0.04394266980522257 0.026891821204309163 0.016899665730664648 0.010873906044138293 0.007145965261150744 0.004786116473610491 0.0032611056112616943
0.25 0.23125987770988604 0.13073695886454664 0.07673621369290079 0.04655116425334857 0.02907218116597554 0.01862860299402974 0.012212320933608023 0.008171072550947511 0.0055683616972619365 0.003858136991407246
0.26 0.228787414366251 0.13222185115225255 0.07924813133916192 0.049041713319622315 0.031215276483055165 0.02036908158503753 0.01358849735019263 0.009245777048088932 0.0064034883360857275 0.004506577003050127
0.27 0.22604022875547922 0.1333736097386006 0.08152618063674083 0.0514036965988415 0.03330736979795207 0.022108077641398688 0.014991732242686462 0.010362079347680853 0.007286004076656916 0.005203023454377842
0.28 0.2230525111509256 0.13421150579507837 0.0835719565483164 0.053628620062819043 0.03533622669021508 0.02383331278387854 0.016411435473023706 0.011511653954692558 0.008209830840035015 0.005943367134153332
0.29 0.2198555069673853 0.1347548176645849 0.085388772282593 0.05570996085315624 0.03729112424875858 0.025533374324749752 0.017837301233151193 0.012686026445527687 0.009168460429595515 0.006722913204291636
0.3 0.2164777487599431 0.13502264679846812 0.08698138805883279 0.05764300373968037 0.03916282962477291 0.0271978003849854 0.01925945040319066 0.013876732471272468 0.010155103464942195 0.007536505567362184
0.31 0.21294527030050006 0.1350337691976824 0.08835576549105731 0.05942467440823833 0.04094355482006823 0.028817134143031886 0.020668544980331993 0.015075456948548005 0.011162828062427965 0.0083786497602657
0.32 0.2092818041247777 0.13480651708260166 0.08951884677334396 0.061053373614941064 0.04262689322396401 0.030382951464655222 0.022055876390476625 0.01627415281280417 0.012184685791510108 0.009243630815529147
0.33 0.20550896383259862 0.13435868623611114 0.09047835750001683 0.06252881529379908 0.04420774267809363 0.0318878660294917 0.02341342993926332 0.017465139517498618 0.013213823363477317 0.010125623382430449
0.34 0.2016464123230982 0.1337074650892185 0.09124263172924527 0.06385187091234164 0.04568221914870449 0.03332551582671159 0.02473392791206197 0.018641182072491463 0.014243579286093488 0.011018792176338887
0.35000000000000003 0.19771201705351227 0.13286938216016667 0.09182045776647432 0.06502442171629236 0.04704756443649011 0.03469053458012934 0.026010853936008882 0.01979555185270543 0.015267565348177081 0.011917381508866787
0.36 0.19372199332464943 0.13186026892783045 0.09222094308222194 0.06604921997139211 0.048302050763674664 0.035978511312933864 0.027238461206985698 0.020922070699802287 0.016279733290563814 0.012815793232868966
0.37 0.18969103651746752 0.13069523562748347 0.09245339676893313 0.06692975988092321 0.049444884550889245 0.03718594089740383 0.028411767091776702 0.0220151400121244 0.017274427389339764 0.01370865291595294
0.38 0.18563244413278135 0.1293886578100809 0.0925272279696496 0.06767015851590398 0.05047611123255767 0.03831016807232629 0.02952653646554687 0.023069756595239202 0.018246423939139694 0.01459086443792984
0.39 0.18155822841951583 0.12795417181212732 0.09245185876613017 0.06827504682736671 0.05139652255681726 0.039349327062237094 0.030579255957829926 0.024081517048817724 0.01919095879570662 0.015457653500325186
0.4 0.17747922031561336 0.1264046775481913 0.0922366500871824 0.0687494706043538 0.052207567470607105 0.04030227860576707 0.031567101072288564 0.02504661241370268 0.020103744233530924 0.0163046007495721
0.41000000000000003 0.17340516536927744 0.12475234726757678 0.09189083928278743 0.06909880108668118 0.052911267397860326 0.04116854590026183 0.03248789792916072 0.025961814711805614 0.020980976411431207 0.01712766536109464
0.42 0.16934481225628498 0.12300863911520896 0.09142348810103146 0.06932865482882228 0.05351013647344205 0.04194825069866065 0.03334008116347728 0.026824456893601495 0.02181933472952069 0.01792320002019035
0.43 0.16530599446127062 0.12118431450853785 0.09084343989920887 0.06944482233274314 0.05400710709249239 0.04264205055333192 0.03412264930367115 0.027632407574073314 0.02261597431680515 0.018687958277738476
0.44 0.16129570564683954 0.11928945849069242 0.09015928501485343 0.06945320491639377 0.05440546096888385 0.043251077989502444 0.034835118758449524 0.02838404179602145 0.023368512819428297 0.019419095264026298
0.45 0.1573201691937969 0.11733350234832957 0.08937933331492154 0.06935975925533888 0.05470876576285191 0.04377688220695053 0.03547747735784629 0.029078208916151684 0.02407501257365202 0.02011416272091865
0.46 0.1533849023584152 0.1153252478932609 0.08851159303041467 0.06917044902293205 0.05492081723188772 0.044221373750760115 0.036050138228684636 0.02971419856876474 0.024733959151441096 0.020771099268420704
0.47000000000000003 0.14949477545822654 0.11327289290232369 0.08756375506843553 0.06889120305566876 0.055045586776675044 0.044586772458109186 0.03655389463604864 0.030291705527706138 0.025344237165480094 0.021388216762811343
0.48 0.14565406646610973 0.11118405729212077 0.08654318207341741 0.06852787948168303 0.05508717419148396 0.04487555887591724 0.03698987629067438 0.030810794161623946 0.02590510411848193 0.021964183534905528
0.49 0.141866511363199 0.10906580967591115 0.08545690158367941 0.06808623526914698 0.055049765382754995 0.04509042925139916 0.03735950750693129 0.03127186306205438 0.026416162982032018 0.022498005223171386
0.5 0.1381353505741988 0.10692469401064053 0.08431160269843072 0.06757190067548396 0.05493759478774248 0.04523425412185042 0.03766446749629081 0.03167561031897818 0.026877334094831375 0.022989003840124936
0.51 0.13446337178384402 0.1047667560941603 0.08311363573386671 0.06699035810609553 0.05475491220457757 0.04531004046921057 0.03790665299588645 0.032022999824710574 0.027288826880976155 0.023436795634913105
0.52 0.13085294941034292 0.10259756971725958 0.08186901440520147 0.06634692492136077 0.05450595373377744 0.045320897357044615 0.03808814335959741 0.03231522890396063 0.02765111180647875 0.023841268241582933
0.53 0.12730608099051993 0.10042226231322492 0.08058342012455677 0.06564673976191694 0.054194916527258344 0.045270004930721426 0.03821116817880761 0.03255369749529571 0.027964892917256706 0.02420255753290291
0.54 0.12382442071189775 0.09824553998011523 0.07926220805283499 0.06489475199383887 0.053825937042742286 0.04516058663409467 0.038278077450330655 0.03273997904648486 0.028231081234500285 0.024521024534662036
0.55 0.12040931030899231 0.09607171177855682 0.0779104145873211 0.06409571390665023 0.053403072507776234 0.044995884476392765 0.038291314268665645 0.03287579323250063 0.028450769223536725 0.02479723269560698
0.56 0.11706180752452067 0.09390471323127875 0.07653276600609119 0.06325417532764019 0.05293028530729235 0.044779137169980505 0.038253389987599196 0.032962980559569394 0.028625206499790792 0.025031925753916304
0.5700000000000001 0.1137827123209312 0.09174812897039993 0.0751336880256647 0.062374480345379874 0.052411430020853224 0.04451356095203043 0.03816686177111145 0.03300347888079287 0.028755776889866184 0.025226006392483364
0.58 0.11057259101355398 0.0896052144951345 0.07371731606002285 0.06146076586336695 0.05185024284966008 0.04420233289989837 0.038034312434543555 0.032999301817674014 0.02884397692659071 0.02538051583210957
0.59 0.10743179848364882 0.08747891701654704 0.0722875059974455 0.06051696173123812 0.05125033318848498 0.04384857655030254 0.037858332463169254 0.03295251905663425 0.028891395823616897 0.02549661447385027
0.6 0.1043604986176088 0.08537189537762309 0.070847845336858 0.059546792225843644 0.05061517711338698 0.04345534963547476 0.03764150408581554 0.03286523846952618 0.028899696947257268 0.025575563668875572
0.61 0.10135868310748002 0.08328653904656193 0.06940166454782916 0.05855377867766652 0.04994811257203577 0.04302563375470195 0.03738638727533713 0.03273958999159471 0.028870600780154815 0.025618708665983585
0.62 0.09842618873771791 0.08122498618912603 0.06795204853826523 0.057541243059560127 0.049252336079355245 0.04256232580653436 0.03709550754487055 0.03257771117863992 0.02880586935257584 0.02562746276294347
0.63 0.09556271327363908 0.07918914083233645 0.06650184813144683 0.056512312374605224 0.04853090073678841 0.04206823101497877 0.0367713454083565 0.03238173435674995 0.028707292102074948 0.025603292667756232
0.64 0.09276783005829399 0.07718068913700535 0.065053691469591 0.05546992369810553 0.04778671540860044 0.04154605739185609 0.03641632737533411 0.03215377527237383 0.028576673110538985 0.025547705059319203
0.65 0.09004100141641858 0.07520111480072475 0.06360999527478395 0.0544168297453994 0.04702254490312764 0.04099841148685821 0.036032818353048744 0.03189592314722744 0.02841581965870888 0.02546223432346803
0.66 0.08738159095667142 0.07325171361614818 0.06217297591012637 0.05335560485235627 0.04624101102067677 0.040427795286470114 0.035623115333145786 0.03161023204118081 0.028226532031821214 0.02534843142958429
0.67 0.08478887485647801 0.07133360721184209 0.06074466019442538 0.052288651269219194 0.04544459434280376 0.03983660413261314 0.03518944224533727 0.03129871342650618 0.028010594505639645 0.025207853904598385
0.68 0.08226205220744405 0.06944775600477135 0.05932689593292347 0.05121820568094333 0.044635636649924676 0.03922712554146021 0.03473394586616135 0.03096332987833795 0.02776976743949014 0.02504205685486587
0.6900000000000001 0.07980025449342384 0.06759497139472072 0.05792136213452062 0.05014634587845612 0.043816343865625385 0.038601538812263456 0.03425869267712771 0.030605989788684753 0.02750578040173955 0.02485258498187985
0.7000000000000001 0.07740255426789597 0.06577592723172186 0.05652957889284159 0.04907499751540287 0.04298878943662841 0.03796191532510931 0.033765666572952754 0.030228543014576323 0.027220326253163993 0.024640965534755598
0.71 0.07506797309228275 0.06399117058794775 0.05515291691446584 0.048005940894050046 0.04215491806717743 0.03731021943522436 0.033256767327116854 0.02983277737474575 0.026915056114626124 0.024408702140673033
0.72 0.07279548879220639 0.062241131865596495 0.053792606682754616 0.04694081773215547 0.04131654973561395 0.03664830987973231 0.03273380972849226 0.02942041591346877 0.026591575147220582 0.024157269453769323
0.73 0.07058404208438893 0.06052613427209411 0.05244974725010055 0.045881137869886415 0.04047538392920127 0.03597794162059666 0.032198523309225964 0.028993114854687425 0.02625143907540749 0.023888108563187897
0.74 0.06843254262293572 0.058846402693529316 0.05112531465515377 0.04482828588232511 0.03963300404080628 0.035300768054832184 0.03165255259031676 0.028552462174187367 0.02589615138643694 0.02360262310186695
0.75 0.06633987451007767 0.05720207199665166 0.049820169964742984 0.043783527568841615 0.03879088187794643 0.03461834352995317 0.03109745777738318 0.028099976722326236 0.02552716114251591 0.02330217599913733
0.76 0.0643049013130558 0.05559319478903685 0.048535066942860236 0.04274801629567865 0.03795038224095726 0.0339321261090148 0.030534715844897878 0.02763710783450567 0.0251458613455148 0.02298808682209744
0.77 0.06232647062569764 0.054019748666195445 0.04727065935129537 0.04172279917257148 0.03711276753270682 0.03324348053554116 0.029965721952682906 0.02716523537122463 0.02475358779752401 0.022661629652991483
0.78 0.06040341821033522 0.052481642973486245 0.04602750788832955 0.040708823048150565 0.03627920236738955 0.03255368135409499 0.02939179114365316 0.02668567013405504 0.024351618404124233 0.02232403145229152
0.79 0.05853457175303204 0.05097872510972328 0.04480608677338778 0.03970694031231999 0.035450758150537234 0.03186391614728114 0.02881416027669785 0.026199654608251542 0.023941172870825103 0.021976470859856746
0.8 0.056718754262606544 0.04951078639835122 0.043606789986744554 0.038717914496806234 0.03462841760651075 0.031175288854579403 0.02823399015315965 0.025708363986877317 0.023523412746655727 0.02162007738929166
0.81 0.0549547871416441 0.04807756755102259 0.04242993717431779 0.037742425667681906 0.03381307923343182 0.030488823142613544 0.02765236779963642 0.025212907435306943 0.023099441772354002 0.02125593097343213
0.8200000000000001 0.05324149295556646 0.04667876374735592 0.041275779228306095 0.03678107560592708 0.033005561668808726 0.02980546580029559 0.027070308873783443 0.024714329558731218 0.022670306493961123 0.020885061821705173
0.8300000000000001 0.05157769792386328 0.04531402935359705 0.040144503554954435 0.035834392774034045 0.03220660795204241 0.02912609013576297 0.026488760163448335 0.024213612038831635 0.02223699710585446 0.02050845055288549
0.84 0.0499622341557732 0.04398298230185496 0.03903623904110132 0.03490283706832512 0.031416889672596635 0.028451499355173014 0.025908602152831625 0.02371167540910725 0.021800448490332257 0.020127028569486918
0.85 0.04839394165101918 0.04268520815054584 0.0379510607313884 0.033986804358068674 0.0306370109949146 0.027782429906262677 0.025330651632457433 0.023209380941438693 0.02136154142379933 0.019741678642674794
0.86 0.046871670084647515 0.04142026384566011 0.03688899422812282 0.0330866308136717 0.02986751255318483 0.027119554772134218 0.024755664332558013 0.022707532619344835 0.020921103922361663 0.019353235679113494
0.87 0.04539428039357854 0.040187681201473015 0.03585001982579315 0.032202597027228226 0.02910887521083541 0.02646348670302307 0.024184337562054653 0.02220687917605393 0.020479912702241823 0.01896248764359593
0.88 0.04396064618114465 0.03898697011835112 0.03483407639216496 0.03133493192952937 0.02836152368118541 0.02581478137585371 0.023617312837657386 0.021708116177966804 0.020038694732859623 0.018570176613607863
0.89 0.04256965495465751 0.03781762155437054 0.03384106500773819 0.03048381650831714 0.02762583000703121 0.025173940473218352 0.02305517848972937 0.021211888136347546 0.019598128862688892 0.018176999944158802
0.9 0.0412202092099042 0.03667911026655671 0.03287085237514682 0.02964938733310763 0.026902116898113566 0.024541414675038262 0.022498472233479748 0.02071879063214676 0.019158847500106276 0.01778361152326186
0.91 0.03991122737541452 0.03557089733668402 0.03192327400983204 0.028831739892335975 0.026190660926416257 0.023917606557608245 0.02194768369578043 0.020229372440756344 0.018721438333399704 0.017390623100372635
0.92 0.03864164462836522 0.03449243249573762 0.030998137223034888 0.028030931748902 0.025491695580107877 0.02330287339599471 0.021403256889454318 0.01974413764521552 0.018286446075896755 0.016998605671885377
0.93 0.0374104135930785 0.033443156260335484 0.03009522390783684 0.02724698552043274 0.02480541417766789 0.022697529866875715 0.020865592628276215 0.019263547727954085 0.01785437422382667 0.01660809090945426
0.9400000000000001 0.03621650493223687 0.03242250189364409 0.029214293138639612 0.026479891690740498 0.024131972644354342 0.022101850649889843 0.020335050877170965 0.018788023632577148 0.017425686816043208 0.016219572618453647
0.9500000000000001 0.0350589078401575 0.03142989720258685 0.028355083594118393 0.02572961125905083 0.02347149215368267 0.021516072926413787 0.0198119530332015 0.018317947788476358 0.01700081018611949 0.01583350821531818
0.96 0.03393663044675342 0.030464766182448526 0.027517315813317206 0.0249960782336155 0.02282406163700753 0.020940398775427728 0.019296584133919957 0.017853666092203773 0.016580134698582705 0.01545032021381291
0.97 0.032848700140142684 0.029526530519314476 0.026700694294180358 0.024279201976318096 0.022189740164642587 0.02037499746676725 0.01878919499052697 0.017395489840583853 0.016164016462207092 0.015070397711496155
0.98 0.03179416381525088 0.028614610960152633 0.025904909443435358 0.023578869404830356 0.02156855920222312 0.01982000765260412 0.018290004244044752 0.01694369761146035 0.015752779014313448 0.014694097868732079
0.99 0.03077208805518355 0.027728428559748636 0.025129639386365886 0.022894947058796633 0.02096052474622795 0.019275539458465826 0.01779920034338371 0.016498537088805963 0.015346714970965767 0.014321747373622993
1. 0.02978155925161715 0.026867405813137322 0.024374551644637026 0.022227283036412818 0.020365619342732594 0.01874167647549413 0.017316943444766225 0.01606022682965548 0.01494608763879596 0.013953643887143001

==> sir_mom.txt <==
2. 0.36787944117144233 0.1353352832366127 0.049787068367863944 0.01831563888873418 0.006737946999085467 0.0024787521766663585 0.0009118819655545162
2.1 0.36019409366479593 0.1322201845765055 0.04978170392499207 0.019044450354724317 0.007370905703396489 0.0028790303486481345 0.0011330283369374759
2.2 0.35268779748883805 0.1290983390959945 0.04964063212687398 0.019669935680698927 0.007963802777729295 0.003278668014496106 0.0013683253233977596
2.3 0.345355302642591 0.1259801651606251 0.049380305807366805 0.020197583889226316 0.008512903443198645 0.003671582533707339 0.0016132459486356279
2.4 0.3381915862499996 0.12287449936812118 0.049015521472677244 0.020633379521006828 0.009015954116035547 0.004052714774522463 0.0018634651390439163
2.5 0.331191837395591 0.1197888363419898 0.04855956586060632 0.02098354577410546 0.009471900098691212 0.004417989086383634 0.0021150101037470115
2.6 0.3243514433642128 0.1167295278643952 0.04802435721246486 0.021254357283920416 0.009880638202142428 0.004764235094973336 0.002364347955872558
2.7 0.3176659771235608 0.1137019490320591 0.04742057812001861 0.021452006191116018 0.010242805511522996 0.0050890900988056495 0.0026084255471720435
2.8 0.3111311859098321 0.11071063752232786 0.04675779841517778 0.02158250864677608 0.010559602451448536 0.00539089473215453 0.002844674957784362
2.9 0.30474298079517936 0.10775941082041138 0.0460445875783414 0.021651641768632227 0.010832646806907513 0.005668589987156714 0.003070995728504749
3. 0.298497427131271 0.1048514652956718 0.045288616758238635 0.02166490335110475 0.011063854790884002 0.005921620420618083 0.0032857224667965515
3.1 0.2923907357765924 0.1019894602598337 0.04449675085790008 0.02162748843269504 0.011255345220841347 0.006149846123513724 0.003487584247941786
3.2 0.2864192550265685 0.0991755895446682 0.04367513133811892 0.021544278226238372 0.011409363121869564 0.006353464541373459 0.003675660399132752
3.3 0.28057946317540733 0.09641164266465635 0.04282925048098427 0.02141983800101618 0.011528219461969018 0.006532942286620627 0.0038493358112461477
3.4000000000000004 0.27486796164704036 0.09369905725381467 0.04196401788112924 0.02125842133872203 0.01161424415504391 0.0066889565139615905 0.004008257830791911
3.5 0.2692814686398648 0.09103896416431799 0.04108381991712414 0.021063978823238943 0.011669749889801498 0.006822345114940799 0.004152295983895535
3.6 0.2638168132363364 0.08843222637171222 0.04019257291689804 0.020840169711345682 0.011697004732326426 0.006934064840315095 0.004281505214278552
3.7 0.2584709299339907 0.08587947263502956 0.03929377068017377 0.020590375502584246 0.011698211795577815 0.007025156417844661 0.004396092923580904
3.8 0.2532408535592776 0.08338112670041326 0.03839052696467427 0.0203177146086239 0.01167549456773935 0.007096715756648347 0.004496389839771521
3.9000000000000004 0.24812371452979778 0.08093743270648776 0.037485613485689274 0.02002505753644255 0.011630886745075689 0.007149870389438444 0.004582824571932769
4. 0.2431167344342142 0.07854847734283178 0.036581493923136754 0.019715042161583266 0.011566325627777011 0.007185760382423652 0.00465590160982737
4.1 0.2382172219023412 0.07621420922494476 0.035680354378023964 0.019390088789959535 0.011483648314146623 0.007205523027799495 0.004716182473717784
4.2 0.23342256874075654 0.07393445587641424 0.03478413067198558 0.01905241479861149 0.01138459007445547 0.00721028071840138 0.004764269698742755
4.300000000000001 0.22873024631179062 0.07170893864871558 0.033894532839647544 0.01870404871466979 0.011270784405607198 0.007201131484149853 0.004800793337819174
4.4 0.2241378021359599 0.0695372858589102 0.03301306712394693 0.01834684364307728 0.01114376436570265 0.007179141743213103 0.004826399679759908
4.5 0.21964285669987305 0.0674190443836176 0.03214105574905754 0.017982489991559023 0.011004964867390324 0.007145340886440162 0.004841741899660688
4.6 0.21524310045337816 0.06535368991253997 0.03127965471396377 0.017612527469135754 0.010855725673724935 0.007100717371449354 0.004847472382903561
4.7 0.21093629098126562 0.06334063603532296 0.030429869821673967 0.017238356354598562 0.010697294892813632 0.007046216053112194 0.00484423648987458
4.800000000000001 0.20672025033621655 0.06137924231067462 0.029592571134238344 0.01686124804567843 0.010530832810047044 0.006982736520622955 0.00483266755409658
4.9 0.20259286252091632 0.0594688214456492 0.028768506021809595 0.016482354909586876 0.010357415931045437 0.006911132248572493 0.0048133829309441895
5. 0.19855207110835013 0.0576086456951909 0.027958310954641616 0.016102719462262854 0.010178041136120433 0.006832210401163467 0.004786980936868082
5.1 0.19459587699027903 0.05579795257689623 0.027162522169877124 0.015723282907873812 0.009993629869314855 0.006746732155608286 0.004754038539827124
5.2 0.1907223362447772 0.05403594998306005 0.026381585329959815 0.015344893072516665 0.009805032302955024 0.006655413433487711 0.0047151096803157945
5.300000000000001 0.18692955811450165 0.05232182076106346 0.025615864276284657 0.014968311767134685 0.009613031432967293 0.006558925948004328 0.004670724119008185
5.4 0.18321570308807789 0.05065472682374201 0.024865648970055648 0.014594221614773481 0.009418347071649359 0.006457898491163934 0.004621386721718782
5.5 0.17957898107762538 0.049033812843296706 0.02413116270206192 0.014223232376722766 0.009221639713698434 0.006352918398415954 0.004567577105247553
5.6 0.17601764968602807 0.04745820957537426 0.0234125686440453 0.01385588681104146 0.009023514258530799 0.00624453313958107 0.004509749578894452
5.7 0.1725300125580738 0.04592703685397156 0.022709975806362356 0.013492666095596899 0.00882452357764073 0.006133251994329697 0.004448333326163753
5.800000000000001 0.16911441781006473 0.04443940629267425 0.022023444459614037 0.013133994846186579 0.008625171920238747 0.006019547778344273 0.004383732779596777
5.9 0.1657692565329253 0.042994423723295865 0.02135299107170939 0.012780245758635934 0.00842591815391446 0.00590385859284872 0.004316328148927147
6. 0.1624929613642259 0.04159119139914271 0.020698592806346547 0.012431743902046205 0.008227178839783796 0.005786589575632601 0.004246476068989982
6.1000000000000005 0.15928400512489413 0.04022880998680455 0.02006019162404569 0.012088770688645415 0.00802933114365864 0.005668114636213508 0.0041745103391655795
6.2 0.15614089951670634 0.038906380367488745 0.01943769802257817 0.011751567544008967 0.007832715586346116 0.00554877816152037 0.004100742730715772
6.3 0.15306219387694334 0.03762300526641285 0.018830994449834215 0.011420339299783587 0.007637638637346993 0.005428896681569097 0.0040254638422813575
6.4 0.15004647398686896 0.036377790726600516 0.018239938418802504 0.011095257329487681 0.0074443751570614095 0.005308760487147803 0.003948943987143197
6.5 0.1470923609309223 0.03516984744153321 0.01766436535134286 0.010776462446479599 0.00725317069319116 0.005188635193620537 0.003871434098687607
6.6000000000000005 0.14419851000374992 0.03399829195946786 0.01710409117477557 0.010464067581787872 0.007064243637405676 0.00506876324667175 0.003793166642928068
6.7 0.14136360966240086 0.032862247770797784 0.01655891469294767 0.010158160258188534 0.0068777872485581695 0.004949365367211717 0.0037143565289816864
6.800000000000001 0.1385863805211957 0.03176084628858516 0.016028619751330818 0.009858804875689834 0.006693971548831893 0.004830641933798098 0.0036352020101309526
6.9 0.1358655743869578 0.030693227731303965 0.015512977213829438 0.00956604482244593 0.006512945099195067 0.0047127743018452115 0.003555885569566009
7. 0.13319997333244404 0.029658541915880896 0.015011746767303356 0.009279904424062672 0.0063348366604675166 0.004595926059627739 0.0034765747861378146
7.1000000000000005 0.1305883888059657 0.028655948968289883 0.014524678568312233 0.009000390743278104 0.006159756746171316 0.0044802442216696015 0.003397423176492098
7.2 0.12802966077531916 0.027684619958228865 0.014051514745251542 0.008727495241093425 0.005987799073166877 0.00436586036056847 0.003318571010826863
7.300000000000001 0.12552265690426906 0.026743737463768954 0.013591990767849001 0.00846119530959106 0.0058190419158746474 0.004252891678661985 0.003240146100246202
7.4 0.12306627175994357 0.02583249607130977 0.01314583669491714 0.008201455685903967 0.005653549369663119 0.004141442021213571 0.0031622645542929363
7.5 0.12065942604960107 0.02495010281568132 0.01271277831028918 0.007948229756084765 0.005491372528749579 0.004031602832995733 0.003085031507748302
7.6000000000000005 0.11830106588532951 0.024095777564804827 0.012292538155999375 0.007701460756967085 0.0053325505837209 0.003923454060292896 0.003008541816206087
7.7 0.11599016207532568 0.023268753352942824 0.011884836470984494 0.0074610828835031525 0.00517711184353796 0.003817065000441474 0.002932880720272488
7.800000000000001 0.11372570944048456 0.022468276666234403 0.011489392042878879 0.0072270223085037135 0.005025074686645637 0.003712495101083104 0.0028581244785244476
7.9 0.11150672615511079 0.021693607683917416 0.011105922979838976 0.006999198121191246 0.004876448445572124 0.003609794711334277 0.0027843409695873654
8. 0.10933225311062668 0.020944020478372682 0.010734147408755083 0.0067775231905014745 0.00473123422916683 0.0035090057870766317 0.002711590263875204
8.100000000000001 0.10720135330122667 0.020218803176896612 0.01037378410568876 0.006561904958632346 0.004589425686401216 0.003410162552555392 0.002639925165681454
8.2 0.10511311123048299 0.019517258087897026 0.010024553063899225 0.006352246169934371 0.004451009715436781 0.003313292120438733 0.002569391726421287
8.3 0.1030666323379671 0.01883870179402265 0.009686176004392942 0.006148445539865125 0.004315967121455057 0.003218415072445419 0.002500029729911238
8.4 0.10106104244500588 0.01818246521456944 0.009358376833539593 0.005950398368386854 0.004184273226542745 0.003125546002592448 0.0024318731506354435
8.5 0.09909548721873765 0.017547893639355303 0.009040882051940896 0.005757997101868914 0.004055898434732824 0.003034694025051947 0.002364950585991527
8.600000000000001 0.09716913165368252 0.0169343467361195 0.008733421118414008 0.005571131847264284 0.003930808755119482 0.0029458632485389546 0.0022992856635375178
8.7 0.09528115957008398 0.016341198533378058 0.008435726772654225 0.005389690842058418 0.0038089662857906472 0.0028590532190807456 0.0022348974242762756
8.8 0.0934307731283165 0.015767837380553328 0.008147535319869535 0.00521356088323869 0.0036903296611568103 0.002774259332944799 0.002171800683018369
8.9 0.09161719235869631 0.01521366588709193 0.007868586880431195 0.005042627718301219 0.003574854465098576 0.002691473221428368 0.0021100063668599437
9. 0.0898396547060619 0.014678100842188431 0.00759862560735516 0.004876776401097379 0.0034624936122074038 0.0026106831091375496 0.0020495218328003915
9.100000000000001 0.08809741458852888 0.014160573116643989 0.007337399874220085 0.004715891615124172 0.003353197699254446 0.002531874147309684 0.0019903511655073713
9.2 0.08638974296985218 0.013660527548305343 0.00708466243593377 0.004559857966678556 0.0032469153288904582 0.0024550287236593795 0.0019324954562146533
9.3 0.0847159269448561 0.013177422812452008 0.006840170564582312 0.0044085602501252475 0.0031435934074552628 0.0023801267501564996 0.0018759530637125982
9.4 0.08307526933742435 0.012710731278427066 0.006603686162432124 0.004261883687369715 0.0030431774186584 0.002307145930074277 0.0018207198583628783
9.5 0.08146708831056236 0.01225993885373725 0.0063749758540033305 0.00411971414348083 0.0029456116747817746 0.002236062005577331 0.0017667894500384676
9.600000000000001 0.07989071698807196 0.011824544816783415 0.006153811058992883 0.0039819383202715905 0.0028508395469514915 0.002166848987053256 0.0017141534008581138
9.7 0.07834550308739939 0.011404061639320643 0.005939968047696674 0.003848443929519725 0.0027588036759282177 0.00209947936532779 0.0016628014235517488
9.8 0.07683080856323808 0.010998014799687485 0.005733227980458912 0.003719119847391872 0.0026694461647732586 0.002033924307841895 0.001612721566259743
9.9 0.07534600926149002 0.010605942587788818 0.005533376932566933 0.003593856251526115 0.0025827087546613564 0.001970153839810361 0.0015639003845355618
10. 0.0738904945832049 0.01022739590276182 0.005340205905905344 0.003472544742125274 0.0024985329850296866 0.0019081370113248715 0.0015163231012877058

==> succdur_alpha.txt <==
0 1.13783 2.6665 4.16008 5.59297 6.95558 8.24403 9.45765 10.5978 11.6669 12.6683
0.01 1.139480544531715 2.681410961011845 4.209690509097119 5.705324148500109 7.16286075965541 8.580740139334484 9.959308291213322 11.300011491889844 12.604961310213403 13.876659427649209
0.02 1.1411070198329076 2.6959543123056093 4.258000454174654 5.815381570199712 7.368295089697762 8.919945134597691 10.474963998759533 12.038878870943607 13.617953129057668 15.219178422857519
0.03 1.142709761462306 2.7101201999003766 4.304858206035183 5.922236883955695 7.568699887488964 9.253340056542914 10.986671464133659 12.793020408678238 14.646673474329804 16.603114740846888
0.04 1.1442890219809458 2.723908284776349 4.35019072855593 6.025400041046694 7.762290620394004 9.576123873088077 11.483887510149321 13.504092793625546 15.656704979054744 17.966537923626674
0.05 1.1458451012955497 2.7373230079718818 4.393981683037015 6.124692062720504 7.948321917157703 9.886340894600806 11.962316268120466 14.203343293748588 16.647289218077027 19.370409450669936
0.060000000000000005 1.1473783374279922 2.7503722045897594 4.436253478344909 6.220097280057083 8.126561536241043 10.18350291573601 12.42626516040902 14.860868781588884 17.565472877457623 20.55659119529522
0.06999999999999999 1.148889098471183 2.763066002539517 4.477052326314569 6.311753627691074 8.297390015519767 10.467491391187554 12.858127435363606 15.508157987989337 18.462834305954896 21.81979524188045
0.08 1.150377775664535 2.775415984390344 4.51643774823144 6.399710715348366 8.46102496507989 10.73955168455377 13.276433490239663 16.119393697837253 19.318492876444836 22.963039960571244
0.09 1.1518447774908758 2.787434567109571 4.554477822851235 6.484353570577203 8.617885651505452 11.001717725327754 13.676867311017801 16.70387613203804 20.136093609765396 24.04758931964662
0.09999999999999999 1.153290524684315 2.799134555551415 4.591236652683112 6.565769515363103 8.768376631557546 11.249807531348434 14.059677207973746 17.263465986705206 20.920492352300194 25.100093938890566
0.11 1.1547154460375633 2.8105288131419384 4.626787695561759 6.644171346221004 8.912933333396635 11.488421072925052 14.414786121471938 17.79875530355121 21.6725836878507 26.119982836521682
0.12 1.1561199749028754 2.821630062187082 4.6611954889356895 6.719687588560253 9.051999716398829 11.717813619045717 14.784925436491827 18.301175454501426 22.39106201770317 27.09978893984635
0.13 1.157504546289689 2.8324507108342627 4.694523941252436 6.793900324542241 9.185944854820432 11.938586526337975 15.122004339623558 18.818914900879225 23.038492736512836 28.02951216983822
0.14 1.1588695944723288 2.843002766731298 4.726833571712443 6.863653707532567 9.314690547876603 12.151459288188704 15.447499822750345 19.287244051563654 23.76709968191918 29.19306032228024
0.15000000000000002 1.1602155510315986 2.85329777377591 4.75818116137231 6.931861819482361 8.847027428463822 12.356118105279043 15.762126015819522 19.74252179255052 24.393891455943645 29.823248476762846
0.16 1.1615428432640125 2.863346778382509 4.78861985461559 6.997962934571602 9.564875568200883 12.543295408412135 16.063886524152704 20.184009849333854 25.00699777409399 30.639380858680163
0.17 1.1628518929015592 2.873160314575932 4.818199192796989 7.062058540596245 9.681451922648694 12.776869719693153 16.32882190981802 20.601997582178047 25.60101094465803 31.44227975021444
0.18000000000000002 1.1641431150931476 2.88274840262599 4.846965406220733 7.124264371416679 9.795079464994277 12.953625928270945 16.770420851676842 20.89972685956765 26.133567692628567 32.201586069784774
0.19 1.1654169176055809 2.8921205568958093 4.874961459932607 7.184688236317047 9.905525814569216 13.134604722430808 16.992604828238857 21.72892038531209 25.86223749643001 32.7223527167728
0.2 1.1666737002092833 2.9012857989119745 4.902227361441917 7.243432664047059 10.012909034650981 13.311907457140897 17.259981261308198 22.01060957853478 27.846978014230775 37.16032703969671
0.21000000000000002 1.1679138542177225 2.9102527458786294 4.928800247761805 7.300591342971866 10.117370492071657 13.484835166125247 17.526267054035145 22.388344647575224 28.256371208353634 35.41547480578053
0.22 1.1691377621556511 2.919029315770459 4.954714365687273 7.356249521039699 10.219064590609594 13.65339844172789 17.78760111679506 22.771435874216984 28.780282679139916 36.027277142685584
0.23 1.1703457975342715 2.927623337963262 4.97998762010732 7.410481512978265 10.318120415771736 13.81768652024213 18.043020251314935 23.149417596194134 29.3168305380583 36.74717956348854
0.24000000000000002 1.1715383247151352 2.936042021450299 5.0047005134256555 7.463301875471302 10.414620470040262 13.97775478447651 18.292042082756716 23.51942144754554 29.84598412186091 37.481750672549
0.25 1.172715698847356 2.944292237259119 5.028825082481366 7.51519346847548 10.508098853220233 14.13327339511882 18.534028945418513 23.878973950193107 30.361629051398523 38.20052691413457

==> succdur_alpha_uncor.txt <==
0.01 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.02 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.03 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.04 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.05 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.060000000000000005 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.06999999999999999 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.08 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.09 1.1378301407670606 2.666496878507507 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386107 10.597765857584706 11.66690447069093 12.668338591507432
0.09999999999999999 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.11 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.12 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.13 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386107 10.597765857584706 11.66690447069093 12.668338591507432
0.14 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.15000000000000002 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.16 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.17 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.18000000000000002 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.19 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.2 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.21000000000000002 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.22 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.23 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.24000000000000002 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.25 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.26 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386107 10.597765857584706 11.66690447069093 12.668338591507432
0.27 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.28 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.29000000000000004 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.3 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.31 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.32 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.33 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.34 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.35000000000000003 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386107 10.597765857584706 11.66690447069093 12.668338591507432
0.36000000000000004 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.37 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.38 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.39 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.4 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.41000000000000003 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.42000000000000004 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.955577937102127 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.43 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.44 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.45 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.46 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.47000000000000003 1.1378301407670603 2.6664968785075027 4.160081655099814 5.592972624638445 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.48000000000000004 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.49 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432
0.5 1.1378301407670606 2.6664968785075027 4.160081655099814 5.592972624638451 6.9555779371021345 8.244027081501384 9.457652779386118 10.597765857584706 11.66690447069093 12.668338591507432

==> succdur_constlam_theta.txt <==
0.02 6.373775131450892 6.144899378379962 5.934114015581949 5.739244798564077 5.558461802840959 5.390211286656115 5.233165444144515 5.086182205746577 4.948272516880253 4.818577390721753 4.696344363448411 4.580912713986761 4.471699687563348 4.368188652715152 4.269920256339428 4.176484222922956 4.0875133048840935 4.002677317774745 3.9216749888483546 3.8442488500416068 3.7701436408965567
0.04 2.945393240637824 2.831904508755388 2.727427158559694 2.6308778733636897 2.5413441996123125 2.4580517236859705 2.3803385847237886 2.3076354848642597 2.239449845217659 2.175353134659334 2.114970649752447 2.0579732084519455 2.004070347690146 1.953004716234416 1.9045474225461692 1.858494152486875 1.8146619110011577 1.7728862734489177 1.7330190551402371 1.6949263264431935 1.6584867145893265
0.06 1.811043084491018 1.7362944071203021 1.6675259873512163 1.6040180305674738 1.5451643265178951 1.490450420414641 1.4394366701320387 1.3917449529954433 1.3470481319779333 1.3050616318892243 1.2655366457455064 1.2282546127654046 1.193022697173914 1.1596700612169946 1.1280447733311614 1.0980112279502823 1.0694479802546988 1.0422459195880958 1.0163067209501446 0.9915415261044507 0.9678698153003694
0.08 1.2501815752654049 1.1950052681913799 1.1442894605095881 1.0974963380640967 1.0541730094729505 1.013935179240214 0.9764544764188602 0.9414485134881064 0.908673009409017 0.8779154909347087 0.8489902132123756 0.8217340314364531 0.7960030209574271 0.771669691308644 0.7486206751786431 0.7267547999444375 0.7059814694462474 0.6862192989614972 0.667394958064829 0.6494421851363303 0.6323009443543439
0.1 0.9186736738228699 0.8753953131551332 0.8356618238302712 0.7990447629144972 0.7651833951693972 0.7337716699293033 0.7045481147305622 0.6772879071967947 0.6517965936677836 0.6279050668195738 0.6054655158547835 0.5843481352445361 0.5644384303900828 0.5456349969208603 0.5278476787242654 0.5109960310162679 0.49500803077059347 0.47981898901223735 0.46537062883773733 0.4516103002641034 0.438490308651034
0.12000000000000001 0.7017862364979751 0.6665605392836785 0.6342657494228771 0.6045464996721495 0.5771036384400922 0.551683411320679 0.5280690664702753 0.5060742699710299 0.48553788940911285 0.4663198234090897 0.44829763910010123 0.4313638396716008 0.41542362771801716 0.4003930619433701 0.38619752838070637 0.37277046490972426 0.3600522911580908 0.34798950599875444 0.3365339226293619 0.32564201723425906 0.3152743719171189
0.13999999999999999 0.5503303284608544 0.5209515956237974 0.4940618186548575 0.4693579775644472 0.4465850460053074 0.4255267494210324 0.405998394635231 0.3878412461187804 0.3709180713155614 0.35510957958894246 0.34031155136474034 0.32643250549311115 0.3133917900705427 0.3011180092044515 0.28954771835896204 0.2786243359856289 0.26829723050992993 0.2585209503973943 0.24925457166521206 0.2404611423435309 0.23210720739516363
0.16 0.43969711450776905 0.41477835509139027 0.3920137893148454 0.3711398038087269 0.3519346002341811 0.3342101375404497 0.31780588107220487 0.30258390064470825 0.28842498812671125 0.2752255542443031 0.26289512715901403 0.25135432026283105 0.24053316910487718 0.23036976112967494 0.22080909948948826 0.21180215533384317 0.2033050728934514 0.19527849922215057 0.18768701625255038 0.18049865730156925 0.17368449365359384
0.18 0.35620339529662964 0.3348117039961779 0.31531064311920115 0.29746739589851817 0.2810861437190357 0.2660009308333923 0.2520701298749919 0.2391721023583316 0.22720176220498609 0.21606782937981697 0.2056906164202613 0.1960002304254796 0.1869351018483987 0.17844077249208565 0.17046889069044185 0.1629763732950441 0.1559247028725254 0.14927933520137204 0.14300919728710204 0.1370862600828556 0.13148517319437478
0.19999999999999998 0.2916299944713289 0.2731044438618107 0.25625560272646636 0.24087544276986614 0.22678906944145077 0.21384832597855097 0.20192683316877835 0.19091610072809873 0.18072244836911092 0.1712645455700858 0.16247142903381281 0.15428089252007934 0.1466381695515469 0.13949484838293444 0.13280797259658556 0.12653929112859041 0.12065462940560284 0.11512335926637858 0.10991794994169683 0.1050135859237531 0.10038784032782258
0.22 0.24073932093594166 0.22459181778315732 0.2099430745652875 0.19660550178129235 0.18442147098637743 0.1732575250123271 0.1629998886264391 0.15355094969378597 0.14482647352674546 0.13675337739835142 0.12926793748881493 0.12231433287927368 0.1158434545973017 0.10981192483225959 0.10418128409619869 0.09891731356314193 0.09398946695251979 0.08937039175041116 0.08503552372707462 0.08096274193007483 0.07713207384149307
0.24 0.2000342129878138 0.18589183131634576 0.17309716973610959 0.16147983521913453 0.1508967406473173 0.14122682140114567 0.13236693945162029 0.12422867353545455 0.1167357786371684 0.10982215675083976 0.1034302222769103 0.0975095749583192 0.0920159146263813 0.08691014765746355 0.08215764660102426 0.07772763307522827 0.07359266053900257 0.06972817850466323 0.06611216355703707 0.06272480548472276 0.05954823911908293
0.26 0.16708964487331948 0.15465928155701697 0.14344628810532917 0.13329499293744212 0.12407477185226504 0.1156751942873096 0.1080022613305464 0.10097545823255073 0.09452542205191752 0.08859207911867345 0.08312314506937303 0.07807290738692993 0.073401230028573 0.06907273409895612 0.06505611915404835 0.06132359766065771 0.05785042112314759 0.05461448094344981 0.05159597057439816 0.048777098227748075 0.04614184150224886
0.28 0.1401708330821543 0.12921660431954152 0.11936569339741546 0.11047522285885336 0.10242541402150976 0.09511510275118217 0.08845826473532391 0.0823812937550531 0.07682084853877613 0.07172213379958342 0.06703751628250058 0.06272540179245782 0.05874931735077889 0.055077155922119564 0.051680550982845734 0.048534355542880055 0.0456162057679562 0.04290615355950344 0.040386355678796775 0.038040809498521275 0.03585512740911804
0.30000000000000004 0.11800406364516101 0.10833232920115371 0.09966298562176379 0.09186442261026785 0.08482642612742894 0.07845601569563314 0.07267421973933746 0.06741355047932795 0.06261600694709894 0.058231481203686514 0.05421647560106168 0.05053306230230361 0.04714803317421031 0.04403220052260481 0.041159818275207795 0.03850810003837586 0.03605681559643056 0.0337879513334915 0.03168542305731276 0.029734832023143223 0.02792325676099054
0.32 0.09963340541160277 0.09108254297953614 0.0834439309391799 0.07659599741051816 0.07043706227267665 0.06488145718518722 0.05985652093606881 0.05530024743396922 0.05115942629642205 0.04738815943522398 0.04394666762810006 0.040800322894922685 0.037918858272206646 0.03527571811400492 0.03284752057286167 0.030613610280119285 0.02855568404298839 0.026657476024560568 0.024904491670858266 0.02328378181133671 0.021783750042727663
0.34 0.08432793044614294 0.07676116700853067 0.07002554618205095 0.06400853119629482 0.05861613369395228 0.0537692847098692 0.04940102545978178 0.0454543092293596 0.04188026438691979 0.03863680927869805 0.03568753843883959 0.03300082000554073 0.030549059017911866 0.02830809207526686 0.02625668682724819 0.024376125725566463 0.022649857961556493 0.021063206930270615 0.019603123181223838 0.01825797483992765 0.01701736905988923
0.36000000000000004 0.07151979073651912 0.06482005669857695 0.0588780534066331 0.05358944825858036 0.048867246178697726 0.0446383853189402 0.04084110302425279 0.037422875805794835 0.03433879232306695 0.031550256694262965 0.029023946421388957 0.02673096845533877 0.024646170824899023 0.022747577412542064 0.021015920966201456 0.019434255039006813 0.01798762977064042 0.016662819633308512 0.015448093725420988 0.014333021096655886 0.01330830506725405
0.38 0.06076177806278157 0.05482793200699624 0.0495850656063859 0.044936352428371504 0.040801202553616446 0.03711206115543221 0.033811932798673464 0.030852446377772128 0.028192327753924 0.025796183301829957 0.02363352301321895 0.021677969947891625 0.019906615928205102 0.018299492949952492 0.016839136857656502 0.015510225112156488 0.014299274455944925 0.013194387304859397 0.012185038011635736 0.011261891936394123 0.01041665165158798
0.4 0.051697546191190914 0.04644154775243253 0.04181562410423922 0.037729860216228414 0.034109568506500446 0.030892271990019374 0.02802537282031414 0.025464331237576215 0.02317122926454822 0.021113627685589872 0.01926364889977124 0.017597235393619754 0.016093545967637995 0.014734460902115738 0.013504173933096759 0.012388853897285446 0.011376362661479135 0.010456018806788071 0.009618398725155285 0.008855168474680299 0.008158941054099176
0.42000000000000004 0.04404027541135573 0.03938502617133521 0.035304141286221925 0.031714102964337486 0.028545689442362344 0.02574112726701001 0.023251892222591688 0.02103699308778193 0.019061619181818888 0.01729606507884698 0.01571486867054625 0.014296115014081614 0.013020870139803447 0.011872717566821761 0.010837376605531093 0.009902386248489579 0.00905684200687045 0.008291175750905903 0.007596970681795339 0.0069668051597743755 0.006394120355097324
0.44 0.037557095828892335 0.03343475884313748 0.02983573936566653 0.02668246593309952 0.02391079788697264 0.021467333705376644 0.019307334283391868 0.017393103724077003 0.01569271465171981 0.014178995857610363 0.01282872174545157 0.011621958480505538 0.010541532889126603 0.009572598292315224 0.008702277463710734 0.007919367381630571 0.007214093816437662 0.006577906354982431 0.006003306424419459 0.005483702390595872 0.005013286982215076
0.46 0.032057520574724815 0.02840818830074245 0.025235349931010946 0.022466979322618822 0.02004367294030349 0.01791610308915907 0.016043055009001314 0.01438989808854557 0.012927383774777314 0.011630692066056714 0.010478669084260992 0.009453212905579994 0.008538775425687005 0.007721955770507629 0.006991166472312691 0.006336357886116828 0.005748789523265939 0.0052208394096526995 0.0047458444362811995 0.004317966104758728 0.0039320771850877515
0.48000000000000004 0.02738472391372351 0.02415534366905328 0.021359484782634795 0.01893030505003499 0.016812826363031618 0.014961523288492887 0.01333846666229963 0.011911879563347123 0.010655003386013995 0.009545199674021206 0.008563233017148337 0.007692694302050137 0.006919533699841109 0.006231680137452963 0.005618729432218788 0.005071687316899885 0.00458275662676069 0.004145160230160115 0.0037529930511115478 0.0034010978943960738 0.0030849608414716873
0.5 0.023408872546673055 0.02055236526933702 0.018089937421472843 0.01595960108876087 0.014110517763927065 0.012500714030018048 0.011095325341399606 0.009865231863527984 0.008785988869291116 0.007836980867271168 0.007000747378721049 0.006262441625666772 0.005609393015384101 0.005030751325802164 0.004517195671878093 0.0040606951873378 0.003654311253521466 0.003292033304083631 0.002968641913897552 0.0026795941744128244 0.002420927361669896

==> succdur_lam_p.txt <==
0.01 198.37367556670105 81.52619259363658 50.451514912657544 36.31746522269454 28.268419786804678 23.120810274509736 19.527258348624134 16.88166318010084 14.853557639896849 13.24950786121951
0.02 97.5107141895171 40.62668323264765 24.970589807918607 17.88864735672927 13.876653504862098 11.299379257525791 9.505482252657558 8.185481602449736 7.173765121401781 6.373775131450892
0.03 63.12508232450985 26.907339265018013 16.46397999121388 11.747476592603828 9.076349000691135 7.361358019411464 6.167947809389744 5.290134293199365 4.617613503595061 4.086076534501609
0.04 47.48131793721877 20.036487947501048 12.211433222644647 8.67808371288828 6.678040036975465 5.3942312279523215 4.5013813770004 3.8449855300248723 3.3423841236895053 2.945393240637824
0.05 37.71312405905082 15.906712298818796 9.660552834693474 6.837420660193895 5.240178199406056 4.215457096596935 3.5032086202392767 2.9799211242303145 2.5795269603639364 2.2635172538955057
0.060000000000000005 35.968897735696686 13.164376283862747 7.960481644493315 5.611119640686235 4.282638530232885 3.4308681054597505 2.839236083724615 2.4049008985304554 2.072856207039538 1.811043084491018
0.06999999999999999 27.978655275154665 11.201746545972679 6.746677407733296 4.73589527092153 3.5995800682218055 2.8715302136679375 2.366236761809487 1.995620609632701 1.7125762306416625 1.4896517156446978
0.08 24.35634244650396 9.730958334362839 5.836763275779103 4.080099328940406 3.0880727319206502 2.452975835774294 2.0125964085848804 1.6899270320344413 1.44378768686532 1.2501815752654049
0.09 21.580456395429334 8.587704483505131 5.129470204400846 3.5705894325111727 2.690934296734808 2.1282781408156946 1.73852865804486 1.4532896248217848 1.2359895839356465 1.065318860026682
0.09999999999999999 19.37041073393312 7.67324082702181 4.564000785186569 3.1634816043809324 2.3738552792964276 1.8692806419882821 1.5201610963577674 1.2649891908381614 1.0708801146935445 0.9186736738228699
0.11 17.55531530971615 6.925229958854172 4.101677036149105 2.830849029063581 2.115002150546445 1.6580652278433208 1.3423016442303024 1.1118399963000638 0.9368115853591571 0.7998146440212652
0.12 16.14646376391774 6.302070201147395 3.7167135761559273 2.554073904578421 1.899819040830913 1.4826861702655962 1.1948217513708863 0.9850508334872676 0.8260178843482976 0.7017862364979751
0.13 14.681553737871088 5.774955498905776 3.3912579513572556 2.320266855827001 1.7182286373326991 1.3348730529987034 1.070708886945815 0.8785348261322758 0.7331215848556225 0.6197719313315728
0.14 13.599323699736232 5.323300923706833 3.1125927863221654 2.120221109227913 1.563032696116482 1.2087181598675945 0.9649536782414467 0.7879436061543656 0.6542808641663259 0.5503303284608544
0.15000000000000002 12.653982165909275 4.932005014760147 2.871278706932204 1.947184961099332 1.4289523518448286 1.0998889082750858 0.873882195030121 0.7100878217001787 0.5866776583807118 0.49093681559869884
0.16 11.826181858267022 4.589727820331812 2.6603821127827296 1.7960945527503611 1.3120283113690059 1.0051356207313829 0.7947386283561819 0.6425749564727177 0.5281977618664141 0.43969711450776905
0.17 11.095917291668911 4.287772192635067 2.474517020821905 1.6630774467633147 1.209232743630977 0.9219730245793182 0.7254152601417725 0.5835749791461082 0.47722383517163247 0.39516193178109915
0.18000000000000002 10.447508056885756 4.025487679361139 2.309511582194131 1.5451216819422828 1.1182105401557458 0.848467918969459 0.664272443817722 0.5316641110764445 0.43249741234495653 0.35620339529662964
0.19 9.868120130563096 3.780225189652986 2.162072522470848 1.4398493297297912 1.0371022827206193 0.7830938948149381 0.610015433989222 0.48571793178904654 0.393024486617082 0.32193051279859597
0.2 9.345302181194159 3.5644358897035016 2.0295652438297167 1.3453579859211837 0.9644203210461066 0.7246296391827242 0.5616081679374756 0.4448365539227712 0.35800942180820194 0.2916299944713289
0.21000000000000002 8.871067179635357 3.3693670920536962 1.909856980585866 1.2601075503688914 0.8989602569851596 0.6720862959613755 0.5182116816398092 0.4082911777133317 0.326807747346996 0.264723984469919
0.22 8.440268363802792 3.1921534793199067 1.8012027161654764 1.1828378847164227 0.8397365695876235 0.6246546376159431 0.47913932201168935 0.37548522233600556 0.29889182828029737 0.24073932093594166
0.23 8.047235054040263 3.0304577279821316 1.7021608959381724 1.112507951031531 0.7859350337874779 0.5816660185552754 0.44382364343531616 0.34592559757443786 0.27382549160746267 0.21928481550464893
0.24000000000000002 7.687118088376465 2.882337966921727 1.6115302036968806 1.0482501656857168 0.7368770345783088 0.5425630904608955 0.4117915806156162 0.31920115812482364 0.25124499649760196 0.2000342129878138
0.25 7.355934002088071 2.746164868181801 1.528301513725879 0.9893357084347992 0.6919924459367179 0.5068775462133414 0.3826455803496578 0.2949663293050877 0.23084457193333832 0.18271324051343243
0.26 7.050343470680012 2.620563363202657 1.4516209298886666 0.9351478371437912 0.6507987685963084 0.4742130000860018 0.3560490878446995 0.27292851177908056 0.21236529193242093 0.16708964487331948
0.27 6.767486928615778 2.5043425713338787 1.3807610398943058 0.8851611326250606 0.6128849040037446 0.44423167256583884 0.33171525858662093 0.2528382854669494 0.19558642290510905 0.15296544314479066
0.28 6.5048700192139455 2.3965203660839416 1.3150983282100688 0.838925191065828 0.5778984054072248 0.4166439286284149 0.3093980893310163 0.23448171276583515 0.18031862498236903 0.1401708330821543
0.29000000000000004 6.260273851459845 2.2962168932338716 1.2540952625535826 0.7960516904903632 0.5455353667652404 0.3911999806864444 0.28888538425199844 0.21767423427672672 0.1663985596868261 0.128559362484605
0.3 6.0315082822087 2.202681547967548 1.197285963207316 0.7562040439775688 0.5155323339796021 0.3676832511055386 0.26999312800804054 0.202255785384074 0.15368457569498126 0.11800406364516101
0.31 5.81069602850142 2.115259669762956 1.1442646460214068 0.7190890555300519 0.48765978179410097 0.3459050195304971 0.2525609479984505 0.1880868579486742 0.14205322915856156 0.10839433484845759
0.32 5.622866160145969 2.0333783379837413 1.094676232352617 0.684450140512529 0.4617168138645202 0.32570007395447875 0.23644842751647893 0.17504530031286775 0.13139645594524074 0.09963340541160277
0.33 5.433486628462448 1.9565340521642305 1.0482086662749024 0.652061778781034 0.4375268265344686 0.3069231526009235 0.22153208927429544 0.16302369895448413 0.12161925744447476 0.0916362604173377
0.34 5.2563092764271975 1.8842825289420424 1.004586587501962 0.6217249467122092 0.41493393790193767 0.28944601378932416 0.20770291125264548 0.15192722199194444 0.11263779414707928 0.08432793044614294
0.35000000000000003 5.0894804184440074 1.8162302599060707 0.9635660893186275 0.593263332352222 0.39380002911338896 0.2731550081741021 0.1948642683829305 0.14167183212922355 0.10437780539663767 0.07764207327284796
0.36000000000000004 4.932012861017611 1.7520274529521667 0.9249303501831501 0.5665201814110367 0.3740022788360905 0.2579490556595335 0.1829302172357899 0.13218279716919015 0.09677329185270582 0.07151979073651912
0.37 4.783111330857548 1.6913621267530563 0.8884859733440602 0.5413556547512087 0.35543109759970404 0.24373795041763036 0.17182405880003246 0.12339344176752409 0.08976541093448381 0.06590863628353677
0.38 4.642086360399341 1.6339551357382536 0.854059904458208 0.5176446031483057 0.33798838834207146 0.23044093355685144 0.1614771281038215 0.11524409596167404 0.08330154599043009 0.06076177806278157
0.39 4.508326071724903 1.579555959886619 0.8214968236809657 0.4952746844261328 0.3215860746048905 0.21798548539033794 0.15182776994398126 0.10768120513409228 0.07733451799798824 0.05603728966541384
0.4 4.381282721202837 1.5279391246310206 0.7906569288719308 0.474144763050434 0.30614484953582793 0.20630629886304064 0.1428204681376419 0.10065657314059162 0.07182191484264647 0.051697546191190914
0.41000000000000003 4.260463705952187 1.4789011367359777 0.761414043208207 0.4541635439550372 0.2915931079938179 0.19534440319816818 0.13440510207015965 0.0941267158538573 0.06672551809929506 0.04770870768476696
0.42000000000000004 4.145423339036811 1.432257592779793 0.7336539931645852 0.435248401560456 0.2778660312359018 0.18504641271711092 0.12653630931016766 0.08805230670852286 0.0620108110677646 0.04404027541135573
0.43 4.035758324630595 1.3878427494052994 0.7072732128112502 0.4173243722082438 0.2649047993424728 0.17536388044718074 0.11917293701366866 0.08239769926282459 0.05764655484149481 0.04066470914911939
0.44 3.9311017314910797 1.3455032594773209 0.682177538452243 0.40032328401183537 0.2526559110547861 0.16625273983848932 0.11227756798193365 0.07713051451898782 0.05360442159573508 0.037557095828892335
0.45 3.8311192040527313 1.3051014847082962 0.6582811639886167 0.38418300274672507 0.24107059431222758 0.15767282087689918 0.10581610975223146 0.07222128292603941 0.049858676207219434 0.034694861573690144
0.46 3.735504774915257 1.2665110951585934 0.6355057325449763 0.3688467761205865 0.23010429368345198 0.1495874292653674 0.09975743712271329 0.0676431327432878 0.04638589886565505 0.032057520574724815
0.47000000000000003 3.6439759525615294 1.2296165375503814 0.6137795440698428 0.3542626617697366 0.21971622323555065 0.1419629792746249 0.09407308014778029 0.06337151786110204 0.04316474258888065 0.029626455359232078
0.48000000000000004 3.5562541066611573 1.1943118882382042 0.5930368619935061 0.3403830267706395 0.20986897529483567 0.13476867243113855 0.08873695096865376 0.05938397932789696 0.04017572057005265 0.02738472391372351
0.49 3.472412320527181 1.160499867963365 0.5732173047935697 0.3271641084488053 0.20052817711155163 0.12797621548949223 0.08372510392821544 0.05565993577269504 0.03740101911468796 0.0253168898672754
0.5 3.391584473226135 1.1280909765790432 0.5542653105801667 0.31456562790225984 0.19166218871898566 0.1215595721852507 0.07901552430829083 0.05218049868365232 0.034824332605256574 0.023408872546673055

==> succdur_plam.txt <==
0.005 7.052250366386386 12.912171900840379 16.860080195565548 19.47576481488147 21.266283067400245 22.540182839465487
0.01 7.152601356951485 13.347826075169149 17.615894369976676 20.472518250393673 22.441729625163514 23.851629202148132
0.015 7.251891791543139 13.776530642218075 18.351320449891364 21.433256216618616 23.566451262305698 25.099408567764414
0.02 7.3497790650266746 14.194924267277932 19.0595488203984 22.348630580271287 24.629305306812633 26.271051045606136
0.025 7.44600844351381 14.600813255231332 19.73673280549181 23.214060741515688 25.625534269921005 27.361889327872674
0.030000000000000002 7.540401256365667 14.992926837183349 20.381214298354735 24.028322885831884 26.554720427921666 28.372418541954502
0.034999999999999996 7.6328413864152305 15.370679067166833 20.992838950194436 24.79236876602806 27.419132441516833 29.306213611943647
0.04 7.7232622911088455 15.733967421116928 21.572419818134954 25.508444446510477 28.222532717022506 30.168463740870777
0.045 7.811635603768645 16.08301537941303 22.121347280192396 26.17947992825256 28.969380423332673 30.965019648760734
0.049999999999999996 7.897961647087391 16.41825550335636 22.641319744512042 26.80868961339247 29.664330912698397 31.70181470432278
0.055 7.982261810205164 16.740245693468573 23.134165452495704 27.39932394234266 30.31194037584842 32.3845383361242
0.06 8.064572569824739 17.0496109208821 23.601729259995018 27.954523785780985 30.91650517555167 33.018470560028014
0.065 8.14494088267427 17.347003726504873 24.04580402576369 28.477241954632586 31.481985845951378 33.60841471778122
0.07 8.223420682809866 17.633078164549424 24.468091730334358 28.970207060288402 32.011982168036255 34.158687242766966
0.07500000000000001 8.300070249014368 17.908473179048812 24.8701838992072 29.435913156124037 32.50973759835968 34.67313850762573
0.08 8.374950246904621 18.173802488274806 25.25355422712514 29.87662438711712 32.97815942271489 35.15518893904241
0.085 8.448122288591547 18.429648890531748 25.61955866595983 30.294387809994955 33.41984632617534 35.60787108128394
0.09000000000000001 8.51964788622502 18.676561526006637 25.969439872597757 30.69105014669286 33.83711847442922 36.03387234365237
0.095 8.589587703500646 18.91505507770682 26.304334018259116 31.06827591711422 34.2320473318966 36.43557563675468
0.1 8.658001031439737 19.14561021255151 26.62527869656605 31.42756546810735 34.60648374875871 36.81509657076973
0.10500000000000001 8.724945432198934 19.368674786607585 26.93322115159349 31.770272085727402 34.96208363255378 37.17431673628295
0.11 8.79047650816915 19.584665493382833 27.2290263617184 32.0976177895514 35.300330976610155 37.51491305739483
0.115 8.854647763981134 19.793969741053655 27.51348471714634 32.41070765489796 35.62255827293286 37.838383449670275
0.12000000000000001 8.917510536935165 19.99694761795317 27.78731915695324 32.710542652262504 35.929964470591266 38.14606912590628
0.125 8.979113977376317 20.193933855819846 28.05119171102684 32.998031072338314 36.223630701699165 38.43917392784576
0.13 9.039505065090099 20.38523973438823 28.305709440434043 33.27399864463412 36.50453401631742 38.7187810562219
0.135 9.098728651242387 20.571154893892153 28.55142979771673 33.539197473719156 36.77355936370274 38.98586754518818
0.14 9.156827518000085 20.751949037419326 28.788865443748588 33.794313919423026 37.03151004147956 39.24131679205037
0.14500000000000002 9.213842449946332 20.927873515199725 29.018488564913426 34.03997554201076 37.2791168131788 39.48592941587082
0.15 9.269812312902156 21.099162789484435 29.240734736533604 34.27675722421677 37.51704587192968 39.72043268241235
0.155 9.32477413690069 21.2660357828087 29.45600637773113 34.50518657121276 37.74590580591491 39.94548869977693
0.16 9.378763200919224 21.42869711493445 29.664675840544447 34.72574867858357 37.966253700781834 40.16170155964798
0.165 9.43181311762498 21.587338235179864 29.8670881728965 34.93889034774205 38.17860049577519 40.36962357339401
0.17 9.483955916881673 21.742138457448156 30.063563591401838 35.14502381826926 38.38341569394105 40.56976072997887
0.17500000000000002 9.535222127136993 21.893265905548112 30.25439969652832 35.34453007808555 38.58113151290628 40.76257748394788
0.18000000000000002 9.585640854087687 22.040878376140263 30.439873458989652 35.537761803959015 38.772146550057045 40.948500965271194
0.185 9.635239856235689 22.185124126508 30.620243003324973 35.72504597862399 38.956829026003064 41.12792468991919
0.19 9.684045617095332 22.326142593712014 30.7957492110989 35.906686223761696 39.13551966045992 41.30121183690349
0.195 9.732083413942759 22.46406505153312 30.96661716458924 36.08296488434472 39.308534228390904 41.46869815068693
0.2 9.77937738306265 22.599015210612045 31.133057447821262 36.254144893184844 39.47616583545633 41.63069451536603
0.20500000000000002 9.825950581542958 22.73110976746767 31.295267321548916 36.420471442499085 39.63868694837278 41.787489244807226
0.21000000000000002 9.871825045674848 22.86045890682518 31.45343178554964 36.58217348566332 39.79635121108578 41.939350123662855
0.215 9.917021846066975 22.987166761515194 31.607724540139472 36.73946508703969 39.94939507039562 42.086526228025356
0.22 9.961561139619677 23.111331834744647 31.75830885942254 36.89254664090983 40.098039236668484 42.22924955920876
0.225 10.005462218475014 23.23304738669634 31.905338382518963 37.04160596924083 40.242489995874415 42.36773650481162
0.23 10.048743556015541 23.35240178908267 32.04895783190347 37.186819311087184 40.38294038701458 42.50218914493171
0.23500000000000001 10.091422850395924 23.469478854720325 32.18930367525658 37.32835223419273 40.51957128207306 42.63279645117742
0.24000000000000002 10.13351706513631 23.584358134683796 32.326504716913796 37.46636043755195 40.65255233553496 42.759735334530845
0.245 10.17504246761483 23.697115198680116 32.460682649200926 37.600990502933065 40.78204286637467 42.883171619860136
0.25 10.216014665074933 23.807821888184318 32.591952551650394 37.73238056756373 40.90819265205754 43.003260914474836
0.255 10.25644863860864 23.91654655305491 32.72042334247179 37.86066093557731 41.03114263794797 43.12014939442046
0.26 10.296358775194774 24.02335427214075 32.846198216267545 37.98595465639478 41.15102561313612 43.23397453527241
0.265 10.335758897145384 24.128307044211887 32.96937499137641 38.10837799393714 41.267966764490716 43.344865719185
0.27 10.374662291307263 24.23146399396626 33.0900465148766 38.22804096441721 41.38208428100271 43.45294490517315
0.275 10.413081734991373 24.332881526717525 33.208300943981484 38.34504770541464 41.49348980021206 43.558327107178386
0.28 10.451029521221095 24.432613499412803 33.32422208657449 38.45949692295602 41.60228890661559 43.66112092056816
0.28500000000000003 10.488517482035961 24.530711356894443 33.437889615989015 38.5714821468715 41.708581476529716 43.761428893908366
0.29000000000000004 10.525557012286384 24.627224302490582 33.549379448562505 38.68109229851019 41.81246221152685 43.85934816996656
0.295 10.562159086546716 24.722199360006073 33.65876374081541 38.78841160165681 41.914020655726205 43.954970506328245
0.3 10.598334285393648 24.815681598943875 33.76611150639505 38.8935205142165 42.01334215097183 44.048383062867074
0.305 10.634092806188393 24.907714126861023 33.87148836028373 38.99649503671646 42.1105073046007 44.13966814529032
0.31 10.66944448897353 24.99833831780814 33.97495695330837 39.09740801468604 42.20559302266416 44.2289041580139
0.315 10.704398824053353 25.087593673373938 34.07657724712203 39.19632845625322 42.298671912127276 44.316165174991816
0.32 10.738964981574085 25.175518525410713 34.17640672258613 39.29332274054822 42.3898145395178 44.40152319651048
0.325 10.773151805124613 25.2621489982682 34.27449982737409 39.38845350584779 42.47908603620234 44.485043338416176
0.33 10.806967828711544 25.347520173808064 34.37090827976456 39.48177940829513 42.56654803688539 44.56678935849288
0.335 10.84042134434625 25.431665921182773 34.46568342615923 39.573360074584976 42.652263189928824 44.64682458688846
0.34 10.87352032508106 25.51461879200569 34.55887317901573 39.663250092273486 42.73628824829216 44.72520653491777
0.34500000000000003 10.906272473688153 25.596409164312927 34.65052192163602 39.75149932611908 42.81867494401143 44.80198660869586
0.35000000000000003 10.938685275640252 25.677067908534664 34.740675408949556 39.838159828698245 42.899479563846135 44.877221768120926
0.35500000000000004 10.970765998276592 25.75662369112872 34.829376284209715 39.92328121493911 42.97874998185834 44.95096229290988
0.36 11.002521577091468 25.83510290965605 34.916663139947495 40.00690513306031 43.056530974002186 45.023248652907604
0.365 11.033958816577007 25.912534486213552 35.00257864047003 40.089079460943715 43.132874447384 45.0941435941088
0.37 11.065084233624953 25.988943638311426 35.08715756069522 40.16984740752353 43.207816283081186 45.163670725769016
0.375 11.095904312163766 26.06435361474438 35.17043412998997 40.24924511291678 43.28139944449648 45.23188830808136
0.38 11.126425046570565 26.138789056563986 35.25244737463083 40.327313063693985 43.35366858885888 45.298831831960385
0.385 11.156652622888911 26.212277625607214 35.33323543230434 40.40409924388301 43.42466308316085 45.36452457673195
0.39 11.18659192622043 26.284827536023077 35.412794936286595 40.47957769589968 43.49436349376887 45.4289751253013
0.395 11.216250294080599 26.356482229864532 35.4912218019847 40.553915192246926 43.56292358319216 45.49234220830175
0.4 11.245630818105539 26.42723642196629 35.568474194041144 40.62697821062538 43.63023502012156 45.554470333587695
0.405 11.274741645136096 26.497148578928794 35.64466130163537 40.69903015654161 43.69652361852568 45.615665358511656
0.41000000000000003 11.303582754103694 26.566160325144224 35.71966555727092 40.76972133783305 43.761412652492865 45.67545812990045
0.41500000000000004 11.332165760365767 26.63442281920485 35.79373705024977 40.839548895203784 43.82549015603822 45.73451742190566
0.42000000000000004 11.360487604665217 26.701780744859303 35.86665267050695 40.90812072948244 43.888236865320955 45.792319378362095
0.425 11.388560042826471 26.768382081241043 35.93859658471688 40.975757737999494 43.95002791008902 45.84923384894843
0.43 11.416384440994142 26.83426754116604 36.00966756226463 41.04253596690052 44.01090405156784 45.905592261801345
0.435 11.4439654731753 26.899341393180446 36.079790912347136 41.108381565117156 44.070937405669156 45.96050424697118
0.44 11.471291025983032 26.963501605682605 36.14849691345534 41.17252681171169 44.128967325746515 46.01388204725878
0.445 11.498392528890601 27.02705738768301 36.216686642693986 41.236526177634275 44.18682836305495 46.06718176444449
0.45 11.525244297732007 27.089774036692713 36.283653413484195 41.29928567222936 44.24290258000208 46.119199014524455
0.455 11.551863017199063 27.15179805331146 36.34968308604458 41.36122449197498 44.29840642582453 46.169785326996255
0.46 11.578242221372617 27.212959483591767 36.41461805671089 41.421679038782024 44.351828673625214 46.220073786025516
0.465 11.604381538937961 27.273145598391494 36.47856319669468 41.481535379648314 44.40422975196994 46.26743079864695
0.47000000000000003 11.630301847781322 27.33312351272905 36.542113074013336 41.542867760753325 44.457652071101826 46.31789344537988
0.47500000000000003 11.655928036729568 27.39124239723445 36.602813868979155 41.599585993397916 44.506090983194916 46.35942979590004
0.48000000000000004 11.681372179129495 27.449770385062155 36.66522830250947 41.661709904949106 44.555514567814186 46.4102780446796
0.485 11.706465429847848 27.506339139626906 36.72413301417056 41.71636778095303 44.60237491956645 46.4550656865481
0.49 11.731235195225528 27.56087758235863 36.77896095959348 41.770813419475196 44.64446971184809 46.49125948939882
0.495 11.755707558719571 27.614781354597774 36.83482145983615 41.826535238228196 44.69007674547481 46.531707600528975
0.5 11.779855768652114 27.666375694363577 36.88498128170007 41.881748496560846 44.721864292014274 46.564818133932576

==> succdur_plam_new.txt <==
0.005 13.24950786121951 6.230439547967552 3.9642188618215677 2.8468777839518755 2.1829736383409735 1.7441039442071058 1.433204224826632 1.2020087151142265 1.0238069677021862 0.882618637406683
0.01 13.876653504862098 6.373775131450892 4.02415723372915 2.8788488333830022 2.20242504829036 1.7569526784631093 1.4421811998965048 1.2085402516400914 1.0287068137394237 0.8863829129716208
0.015 14.537327434183975 6.523200033446951 4.086076534501609 2.9116932930420467 2.2223359189689673 1.7700721073290555 1.4513306390308218 1.2151881109678746 1.0336885757692087 0.8902068499312754
0.02 15.219172337130985 6.678040036975465 4.149885378920602 2.945393240637824 2.2427023692159516 1.7834617400630146 1.4606529275004463 1.2219528624886977 1.0387528063857405 0.8940909309876669
0.025 15.906712298818796 6.837420660193895 4.215457096596935 2.9799211242303145 2.2635172538955057 1.7971197805892565 1.4701478606349376 1.2288347833747593 1.0438999029587375 0.8980355518124497
0.030000000000000002 16.643769762796815 7.000451521591019 4.282638770846821 3.0152405318865223 2.2847701812706482 1.8110430844962062 1.4798146116029292 1.2358338387112953 1.0491300956768814 0.902041013753489
0.034999999999999996 17.286094053945767 7.166294775883224 4.351259541970857 3.051307588250037 2.306447704470038 1.8252271668510391 1.4896517156446978 1.2429496674677367 1.0544434378180159 0.9061075174350887
0.04 17.965989154810625 7.334091441417792 4.421143251067374 3.0880727319206502 2.328533658288004 1.8396662602555889 1.49965707221821 1.2501815752654049 1.0598397987521218 0.91023515751098
0.045 18.64962284667436 7.503303497417365 4.49211223376413 3.1254825305594935 2.3510095960157016 1.8543534166676947 1.509827964795225 1.2575285343752445 1.065318860026745 0.914423918781878
0.049999999999999996 19.37041073393312 7.67324082702181 4.564000774541942 3.1634816043809324 2.3738552792964276 1.869280642001821 1.5201610963500136 1.2649891908381614 1.0708801146935967 0.9186736738228641
0.055 19.76603770486928 7.843487681586796 4.636645292365599 3.2020143123694957 2.3970491683628032 1.8844390525756087 1.5306526377416978 1.2725618780987231 1.0765228698399834 0.9229841821890782
0.06 20.559423531631488 8.013624291209512 4.709899343652899 3.2410208212430063 2.420568892456747 1.8998190406308804 1.5412982853562223 1.2802446362232884 1.0822462521143796 0.9273550911906348
0.065 21.20620981218925 8.183358056308661 4.783627042103077 3.2804530653314727 2.444391695696603 1.9154104410243218 1.5520933246405488 1.2880352354925686 1.0880492158989532 0.9317859381578918
0.07 21.81968890490284 8.352515260595922 4.857702220106526 3.320247479492786 2.4684947445715903 1.9312026877540998 1.5630326960959864 1.2959312031928003 1.0939305537005848 0.9362761540619665
0.07500000000000001 22.402186072735127 8.521433083868242 4.932005389427583 3.3604353695602236 2.492855356567481 1.947184961099332 1.5741110612556712 1.303929852349245 1.0998889082750858 0.9408250683149122
0.08 22.963128393651353 8.686848808341688 5.006446989446592 3.4008186507285463 2.517451388584898 1.963346316233233 1.5853228661477545 1.3120283113690059 1.1059227860106304 0.9454319145506423
0.085 23.509979096598407 8.853260074382153 5.080995197153483 3.4414624662587863 2.5422613977673216 1.9796757985026319 1.596662401236472 1.3202235536577345 1.112030571108254 0.9500958371772669
0.09000000000000001 24.047543336751914 9.017970091629508 5.155565648083064 3.482307170681588 2.5672647458905087 1.9961625410539787 1.608123856375426 1.3285124265203563 1.118210540153852 0.9548158984970121
0.095 24.577647086841434 9.181561582283894 5.2302888442358455 3.5233121759480097 2.592441622755772 2.0127958460832263 1.619701370283281 1.336891678637293 1.1244608767191895 0.9595910861979058
0.1 25.100140703403927 9.345302181194159 5.304396640285588 3.5644358897035016 2.617773178449172 2.0295652438297167 1.6313890744534214 1.3453579859211837 1.1307796857100407 0.9644203210456948
0.10500000000000001 25.614454551383147 9.511877600059936 5.378567472400463 3.6056449987442636 2.643241537597454 2.0464605536634 1.6431811312710611 1.353907975340892 1.1371650071976653 0.9693024646185314
0.11 26.119907669343988 9.666823603411668 5.452507577237023 3.6469313778023746 2.668829927267416 2.0634719184829744 1.6550717671412083 1.3625382465700566 1.143614829609346 0.9742363269546336
0.115 26.61529773172962 9.820907765507329 5.526181188094161 3.688326524710261 2.6945227015123185 2.0805898415248363 1.6670552993738335 1.3712453914033575 1.150127102093102 0.9792206740118073
0.12000000000000001 27.099788931633878 9.975081600972311 5.599558227121223 3.7296570747013487 2.7203053402430606 2.097805204524923 1.6791261605407484 1.3800260111610088 1.1566997459926107 0.9842542348431393
0.125 27.5721083955599 10.128121031339374 5.672612936941617 3.771143512229495 2.746164868181801 2.1151092804431055 1.6912789149793384 1.3888767316900044 1.1633306654184496 0.9893357084344531
0.13 28.029549680042052 10.27969344235465 5.745320614832432 3.8125129974628433 2.7720670928336655 2.1324937503313404 1.7035082754754107 1.3977942165958261 1.1700177568260925 0.9944637701502211
0.135 28.45757299729384 10.429725059459749 5.81765134400677 3.8537362112995366 2.7980520693152657 2.149950853527086 1.71580911346421 1.4067751783737366 1.1767589176957423 0.9996370777587761
0.14 29.1883504195566 10.578245631140543 5.889557932252833 3.8948937708893476 2.8240637098115497 2.16747154975394 1.7281764712068455 1.4158163879374133 1.1835520542335738 1.0048542770185471
0.14500000000000002 29.416018173569956 10.725315634911546 5.960941862341601 3.93600004691567 2.850103519184474 2.18505125876463 1.7406051207526356 1.4249146825309873 1.190395088259412 1.0101140068229966
0.15 29.823248476762846 10.870940996075452 6.031508368499869 3.977040176586342 2.8761622657513355 2.2026815447764942 1.7530916892161277 1.4340669724790447 1.1972859632016388 1.0154149038960627
0.155 30.232745658310563 11.014967876950138 6.099480785740695 4.017998120442436 2.9022312069001157 2.220356255193332 1.7656305548140436 1.4432702437628933 1.2042226494370483 1.0207556070578314
0.16 30.639381083459575 11.156934978918246 6.192603036330239 4.058860286303098 2.928302138340372 2.2380693449301097 1.7782178333180394 1.4525215690966258 1.2112031532196696 1.02613476109638
0.165 31.04301461624597 11.29564496647679 6.24903238754389 4.099615836288221 2.954367450585361 2.2558151017029537 1.7908494501634085 1.4618181018099337 1.2182254945985669 1.031551020276832
0.17 31.442270096016117 11.427079438592536 6.317390584466367 4.140255556208556 2.980420136569282 2.2735881359694115 1.8035215027432991 1.4711570839815629 1.2252877673657718 1.0370030517478577
0.17500000000000002 31.832106851435924 11.522253254670318 6.386251138007073 4.18077135097012 3.006453717360475 2.291383368352091 1.8162302600339106 1.4805358459219662 1.2323880802922247 1.0424895406347383
0.18000000000000002 32.20141562413602 11.866870077795587 6.4549690803406055 4.221156312614639 3.032462183770191 2.309196027171908 1.8289721585892535 1.489951806889683 1.2395245927179226 1.048009201723418
0.185 32.52516283353006 11.911295372711818 6.523390098876677 4.261404958544458 3.058440030491529 2.327021622157205 1.8417437996371928 1.4994024752170951 1.2466955084454159 1.0535607094069077
0.19 32.72264462790855 12.034299098266995 6.591455669000044 4.301511885190431 3.084382209194329 2.3448559369569657 1.8545419433778443 1.5088854476166917 1.253899076871609 1.0591428063809127
0.195 32.23473709170211 12.164874177601714 6.659147738081213 4.341472465593549 3.1102840015695206 2.3626950081971034 1.8673635028342936 1.5183984079365145 1.2611335921994684 1.064754291368681
0.2 37.1504271693663 12.296972436963477 6.7264479129781805 4.381282721202837 3.136141078829248 2.3805351137061 1.8802055390106003 1.5279391246310206 1.2683973822818788 1.070393939230067
0.20500000000000002 35.32796131861266 12.429268128660262 6.793353372828293 4.420939316401783 3.161949500062774 2.3983727624183446 1.8930652516641586 1.5375054442142115 1.2756896561063462 1.076060559807095
0.21000000000000002 35.41507375486481 12.56096401929262 6.859859673101734 4.460438964201608 3.1877055996193175 2.416204663209047 1.9059399665617367 1.5470952584164805 1.283006657906473 1.0817529900587124
0.215 35.694940200548004 12.691967364783423 6.925961887150061 4.49977892534746 3.2134059479354997 2.434027700974594 1.9188270981334123 1.5567053339653296 1.2903489006308688 1.087470093753248
0.22 36.02723195246639 12.822083244761089 6.991662991771445 4.538956459854094 3.239047317062252 2.451838866646381 1.9317239113223024 1.5663385484941594 1.2977143186709093 1.09321076169742
0.225 36.38301194859014 12.951247938228494 7.056956766498711 4.577968954843056 3.2646264729357926 2.4696349871796164 1.9446063453886004 1.5759874426794582 1.3051014847082962 1.098973912334522
0.23 36.747079044523595 13.079366011385682 7.12184208979769 4.6168130400949305 3.2901395962349618 2.487410251144714 1.9575432651631035 1.5856525918064268 1.312509027532737 1.1047584914909934
0.23500000000000001 37.11585979308394 13.206422356549044 7.1863125144315205 4.655483473057882 3.3155796667247697 2.505222786607708 1.9704573248612807 1.5953322295403216 1.3199356231145363 1.1105634726071165
0.24000000000000002 37.48193911503662 13.332334114348118 7.250353473307728 4.693967729394833 3.340902905441102 2.522929413322574 1.9833735813069824 1.6050247348087432 1.3273799940696083 1.116387856847068
0.245 37.84416791520944 13.45701333300553 7.313928745272414 4.732210441228118 3.3664043769531347 2.5406438699103417 1.9962899296027057 1.614728574046536 1.3348409065256939 1.1222306728289602
0.25 38.2004551078439 13.580265245104298 7.376912035824157 4.7692817069004585 3.391584473226135 2.5583350740145168 2.0092045063585524 1.6244422805319896 1.3423171709219104 1.1280909765549854

==> succdur_theta.txt <==
0.01 13.876653504862098 13.375760432284082 12.915659705603613 12.491311242974628 12.098515184394671 11.733715738047453 11.393868900430082 11.076365486284832 10.778985819442674 10.499756560475445 10.236989930773113 9.98919806935698 9.755069376404311 9.533440325810199 9.323289473434901 9.123701063186099 8.933854040359588 8.753014573226027 8.580521317165958 8.415778075296531 8.258247824554184
0.02 15.219172337130985 14.629115867133102 14.08937404637893 13.593596941130878 13.136375300375734 12.713406775286376 12.32042867833844 11.954479290074403 11.613087508592251 11.293121901093063 10.992897773990308 10.710624799769175 10.444578230773036 10.193405192278702 9.9556372464706 9.730362930963937 9.516552475492176 9.313302590376612 9.119448828028593 8.935396359459844 8.759374387460541
0.03 16.582802912012433 15.924086477952436 15.306933183098803 14.735754798358574 14.216232989471273 13.73024158319632 13.460765961134772 12.961596495409752 12.48997198334629 12.123866989354394 11.789582648984037 11.469147012376077 11.151990081262369 10.887890157118953 10.621728841767801 10.369981865942101 10.131476136134232 9.90452227927962 9.688876942200382 9.483990705783627 9.288742153653502
0.04 17.965989154810625 17.204378138485943 16.509257986602037 15.874779338524188 15.28991961817106 14.750727794667204 14.2540375166772 13.793164337358958 13.362442528916938 12.96100715465047 12.586065897880228 12.23415333014901 11.902523862496233 11.591430415956971 11.297364911937404 11.019180467280115 10.756355672685565 10.506533516852674 10.269532379038214 10.044577544216814 9.829927441550764
0.05 19.37041073393312 18.500089726994464 17.717235209686926 17.0072621187443 16.358873494472082 15.763308473212394 15.21403207044327 14.7052929650078 14.23249755009973 13.791870928810585 13.380390199889385 12.994790074317855 12.632747336638896 12.292170385964525 11.971094908595024 11.667859686340952 11.381058193353578 11.109385033444745 10.851459206356338 10.606399967312273 10.373178017735938
0.060000000000000005 20.556396841099406 19.68699447986109 18.824607946538663 18.055026137732177 17.34014379605659 16.63756822077783 16.533976617882573 15.663709880809654 15.119876215858806 14.630142603506854 14.177360744452537 13.75540371727591 13.360453003703235 12.989671466775745 12.640759046129716 12.311772065523042 12.001016970568644 11.706982167196273 11.428311160471111 11.163774055853828 10.912271232089068
0.06999999999999999 21.81957901032432 20.819146430082498 19.917703438608044 19.098459081931576 18.349242322851904 17.660764800143706 17.024611893191945 16.43364824270126 15.904236038432991 15.384758449873907 14.907552240027131 14.46137141491001 14.042693049739682 13.648917399357433 13.277823072567756 12.927243287975923 12.595613015091342 12.280946928214409 11.981379079767786 11.693271354408456 11.39456423675571
0.08 22.963128393651353 21.912065132862363 20.959350632292796 20.091166826724972 19.296255859020427 18.56506932451454 17.890020492913525 17.26491533257346 16.68411306397249 16.142862928939362 15.637553179035585 15.164173298016749 14.720165796370818 14.302731778423666 13.909433398153237 13.538299986246628 13.18742251198029 12.855378820447385 12.540420119745743 12.241361287414062 11.956975860692232
0.09 24.04756477881846 22.949278007409788 21.950736326176646 21.038847566669013 20.20229029121665 19.432049390381167 18.72079478864341 18.06145560649033 17.448820740712634 16.877943181311604 16.344650552461847 15.845330828452196 15.376804053645778 14.93632399041448 14.521383644359048 14.129859460241786 13.759741470809846 13.409375015280943 13.077165976639762 12.761769392317841 12.461890048364246
0.09999999999999999 25.100140703403927 23.95246577178969 22.907609827547617 21.952647605769982 21.07590966650473 20.268555179776612 19.522496295257568 18.830776515774307 18.187833911367793 17.58870696319857 17.02899519702265 16.50486787653535 16.01310623574416 15.550716640634493 15.115189833786843 14.704214358029706 14.315769665832095 13.948047436464279 13.599420185345796 13.268431911498155 12.953770513058153
0.11 26.119907669343988 24.92246088662274 23.832024596330914 22.834762524996364 21.919230184205226 21.075818852272114 20.296284331525154 19.57363206580264 18.901846061567838 18.27572395865851 17.690783430314838 17.143048144654742 16.62908725245309 16.14586267333282 15.690690784207483 15.261188087439452 14.855238342746432 14.470948314037617 14.10662271640426 13.760736715632683 13.431918039973024
0.12 27.09977455237351 25.85429555058345 24.71987819053417 23.68229606393278 22.729662958093662 21.851944394955012 21.040634061165804 20.288463473467566 19.589187956045325 18.937404681626223 18.328424535285677 17.758162246793866 17.223007917389754 16.719833947339325 16.245799302510015 15.79849258291628 15.375546838010916 14.975117413953377 14.595371958479532 14.234707044192804 13.891479435096148
0.13 28.029549680042052 26.73834974530493 25.562042315301582 24.485765769527426 23.49713339505539 22.585889676369554 21.742785441459873 20.9598736482666 20.230554993417346 19.54791190459237 18.9037037944714 18.27362906984963 17.029159019167725 17.388578467919334 16.836981846366864 16.35509961300557 15.908416417549283 15.488867459445045 15.09220607742159 14.716527808574114 14.359862127378026
0.14 29.1883504195566 27.726462605453307 26.46709998702062 25.334732124204216 24.301815865014078 23.353162800075793 22.47808885390672 21.667731443998935 20.914985163302838 20.2138338192825 19.558944094212507 18.94589503581446 18.37076793262215 17.830106141275806 17.320901138824762 16.840459675791756 16.386408305291432 15.956614798710419 15.549187523506863 15.16241595021767 14.794763550196635
0.15000000000000002 29.823248476762846 28.44791976512351 27.19496242253524 26.04869964562675 24.996044674683752 24.025961606955065 23.129088609172157 22.297428989501785 21.52411243360715 20.80320134783875 20.129537621422735 19.49861958958323 18.90649980344317 18.349702484193593 17.825155419427094 17.330132665380482 16.86220669331333 16.4192095168966 15.999198235565093 15.600426794401532 15.221321593750762
0.16 30.639381083459575 29.229619786128684 27.944671038077487 26.76864715785748 25.68824746267022 24.69225529936009 23.771142972212623 22.916766216692253 22.122120557493155 21.381148272491394 20.688589422094726 20.039840510856926 19.43087335097453 18.858133885168158 18.318483132343836 17.809126981324958 17.327586044192163 16.871639853689175 16.439298471202434 16.0287757677401 15.638455181752082
0.17 31.442270096016117 29.997365486979028 28.679933684618163 27.47380153460674 26.365429156001376 25.34335154224285 24.397867016878116 23.520689514895743 22.704651455218766 21.94360745290492 21.232130743531425 20.565574919994834 19.93979578580357 19.35116621100742 18.79643031863177 18.27282297249171 17.777742183818184 17.308886115273673 16.86429584291468 16.442083714861468 16.040599172101714
0.18000000000000002 32.20141562413602 30.720679813154533 29.369971703331384 28.133074904530282 26.996132107947115 25.947619544835565 24.977253797448846 24.07692961009552 23.238987665881453 22.45735975672659 21.726405417801935 21.04138505498979 20.397985722946657 19.79249610193431 19.221700992850117 18.68251262296333 18.172343983924662 17.688750967442864 17.229690156773422 16.793157776742547 16.37738176171825
0.19 32.72264462790855 31.194704925564224 29.79708177005621 28.51178172152776 27.323698469090132 26.218783420753333 25.184113811045705 24.20539831673516 23.265695831788275 22.339184213585753 21.376202199206546 20.212356667761455 17.975088031141347 32.88728535303027 21.652351383202827 20.190540087987472 19.331957606921247 18.662796599485123 18.088223211602454 17.57184250277539 17.097877674688313
0.2 37.1504271693663 34.42462245056543 32.39700801333828 30.73259437088254 29.297718319267616 28.024917832143323 26.879447706524473 25.83728141805808 24.881774001818016 24.00036182407147 23.183464643825417 22.42360127448093 21.714297789152866 21.05040427083936 20.426877288471054 19.840600193759826 19.287661431058467 18.765772719352007 18.271768131486056 17.803531310974186 17.359061510400387
0.21000000000000002 35.41507375486481 33.71701048246122 32.17831051712415 30.77409085299794 29.491657412581603 28.31137633877925 27.223868411564027 26.21778589959838 25.283997433600092 24.41481676306776 23.603559497937788 22.84570327553621 22.134329901558623 21.466583950155677 20.838267688006848 20.245783258008256 19.686371469145822 19.15712366125738 18.65561587132042 18.179865257379 17.72795372881744
0.22 36.02723195246639 34.32694573609177 32.778721987850915 31.364721966426504 30.068460333724815 28.875530561459275 27.772396911939186 26.75160314023978 25.80276790790218 24.919227702615977 24.0942930632074 23.322273222852473 22.59850631006551 21.918059079320866 21.27732732197666 20.672992372509324 20.102170375993435 19.56205007722786 19.050095665835862 18.56439572950349 18.10297789186593
0.23 36.747079044523595 35.016839371219575 33.442738485756095 32.004153117258916 30.682728826668367 29.46697802349673 28.34370539139618 27.302861993991478 26.335152764650847 25.433627813948227 24.592034879937522 23.80431816119953 23.065130975265454 22.370537643381 21.716270381129313 21.099411651449802 20.516700167540016 19.964980744165867 19.44230712269906 18.946108886360243 18.474692064344637
0.24000000000000002 37.48193911503662 35.71866332390287 34.11251018435535 32.64485325814065 31.297989871613474 30.057735911049196 28.91158314823668 27.84929912008836 26.862303839497905 25.94275186885535 25.0836855813752 24.279695733121052 23.52543476536109 22.81663398293377 22.149158549632432 21.519438395394992 20.924530184107205 20.361493423643275 19.827943290833872 19.32152668201296 18.84029714706589
0.25 38.2004551078439 36.403507121395826 34.767507249637795 33.27170603452176 31.898870836085152 30.634510073692706 29.466224515633343 28.383481938373492 27.37722356225256 26.43964846308411 25.563947756576347 24.744204138311083 23.975220686254296 23.252434818257967 22.571810355626553 21.92975960218289 21.3231001209411 20.748989102063213 20.204873037746495 19.68846885727698 19.197714088927977

==> through_norm.txt <==
5 0.125 0.44248797251550925 0.3868558537395955 0.08663720064712968 0.05789586119660698 0.016963183187330432 0.008664547043284678
6 0.15000000000000002 0.5985238234336889 0.6012251972679513 0.19770772278375373 0.15303174393939867 0.052425434835721756 0.029356357117686808
7 0.17500000000000002 0.6029660913063875 0.6393763099655869 0.28072494524222735 0.24821106608264779 0.09578885828822524 0.060063301658945106
8 0.2 0.5636582550422921 0.6032642978312994 0.3261017309149958 0.3209820893025036 0.13619415014131314 0.0962453527478866
9 0.225 0.5170167163713849 0.5497083070312104 0.34313184857715173 0.36547185859466597 0.16780683860451365 0.13317497231285258
10 0.25 0.47309354791675295 0.4985133448173306 0.34295769975260376 0.38532820095962367 0.18936341037579973 0.1671616362141613
11 0.275 0.4340990104570172 0.45418363794153943 0.33355154415983085 0.3874199038033872 0.20206929917209315 0.19591098669803897
12 0.30000000000000004 0.4000200141517997 0.4165816223379651 0.3197159999952587 0.37836204988681704 0.20793683087825032 0.218398916102722
13 0.325 0.3702747022533908 0.38459595453471807 0.3041274953766693 0.3632270223424865 0.20892290811726222 0.23455074355566477
14 0.35000000000000003 0.3442084174524597 0.35713852140806196 0.2882177688157731 0.34542118343345546 0.20662026613174544 0.24489636154939054
15 0.375 0.3212389940801171 0.3333323848961842 0.27273403804164725 0.3270126234366345 0.20222222742719032 0.2502811735646393
16 0.4 0.30089217187267603 0.31249979603101247 0.25806118638328734 0.3091395876785412 0.1965872701296624 0.25165693203608924
17 0.42500000000000004 0.28280043516354586 0.2941176038345178 0.24439613975245672 0.29235321674019477 0.19031961736426928 0.2499480967041894
18 0.45 0.2666829369063287 0.27777776873484405 0.2318300734660555 0.2768615234215597 0.18383240316385518 0.245978032539549
19 0.47500000000000003 0.252305513554815 0.26315789286627683 0.22036997789042548 0.26268675992495527 0.17738609794893587 0.24043741437288008
20 0.5 0.23943335571347998 0.24999999961693598 0.20993754685562974 0.24975987788382611 0.17111658945801 0.23387951529573295

==> through_norm_rlnc.txt <==
5 0.125 0.13186325230755455 0.11528465001730805 0.025818245371069998 0.017253206927028416 0.00505509899366094 0.0025820709801536524
6 0.15000000000000002 0.2743629462048896 0.2561358855141425 0.07420439783625857 0.053482345671645344 0.018057180256890206 0.009554711247793753
7 0.17500000000000002 0.3674657332065995 0.3607911650942234 0.12880414417039696 0.10082669759089968 0.03795713540817202 0.02130860120123431
8 0.2 0.4106492516570144 0.4176537991326341 0.17664183790490742 0.14993958667585416 0.06145047796195967 0.03713227976279813
9 0.225 0.420361152079105 0.43728173074300747 0.21210196470142187 0.19393166942888784 0.08505144515586495 0.05572771454167717
10 0.25 0.41148750275467527 0.43368826289152396 0.23484746289073372 0.2291622496854321 0.1062315801126738 0.07564274693533062
11 0.275 0.3937216871465345 0.41773757437674286 0.24699078979804723 0.25460597995930306 0.1236553047107869 0.09555098789647931
12 0.30000000000000004 0.3725529812029489 0.3963418162035245 0.25124583173097575 0.270880934124564 0.13694684677136634 0.11439389791058122
13 0.325 0.35083329479434977 0.37341559998149226 0.2500650328508185 0.2794153449280884 0.14633728768744597 0.13142414601111874
14 0.35000000000000003 0.32993131499574957 0.35097193898436596 0.24537080899864688 0.28188084416757553 0.1523623945438638 0.14618882377677014
15 0.375 0.3104329389364576 0.3299294552560541 0.23856143342207106 0.279867946302624 0.1556581094542494 0.15848230181239514
16 0.4 0.29253146434515354 0.3106190140155218 0.2306101201436755 0.27473501125208427 0.15684303931107957 0.16828871697337772
17 0.42500000000000004 0.27623329008067193 0.2930759476792935 0.22217354750693044 0.267564171703838 0.15646082829336544 0.17572595803980917
18 0.45 0.26145868731238747 0.2771995353131664 0.21367854917451296 0.25917460312443397 0.15495740246511597 0.1809971814379693
19 0.47500000000000003 0.24808401565353824 0.2628361609519071 0.205381889452425 0.25016106445336855 0.15267682835862934 0.18435210271159008
20 0.5 0.23595890228556354 0.24982057741896865 0.1974150965643235 0.24093922180818741 0.14987047575374962 0.18605808783159464

==> tradeoff.txt <==
5 0.44248797251550925 0.3868558537395955 0.19579560582088604 0.1496574515725913 0.08663720064712968 0.05789586119660698
6 0.6549060203364147 0.6459750977400287 0.3420470395152684 0.2897196696163121 0.16165224224473723 0.11384598833498341
7 0.7523877760223476 0.7898720977110392 0.4318313757967934 0.3930425828183285 0.21135223399582664 0.15337197337043862
8 0.8000576940586209 0.8688105437693316 0.4839062503084766 0.4642361504530508 0.24029121591094615 0.1765237256361667
9 0.8241174910502089 0.9134576601264845 0.512274968911159 0.5115710464454424 0.2545515342186996 0.18647578632733736
10 0.8355745999148082 0.9397810280643658 0.5255349755044231 0.5416527895340254 0.25888540390958203 0.18652668198933328
11 0.839511716881437 0.9559686575830212 0.5289121772443072 0.5590932214704866 0.25665863503045894 0.17946820556347148
12 0.8385176479807962 0.9663166157354885 0.5256970911948533 0.5670197478976496 0.2502059016057841 0.1675515087751603
13 0.8340524869695918 0.9731583138394475 0.518065640491853 0.5675657246902427 0.24114424346407992 0.15257091745029716
14 0.8270482803734884 0.9778091419137698 0.5075314576569039 0.5622201586921005 0.23059312638446203 0.13594709731828214
15 0.8182021141249418 0.9810378703099035 0.4951934148727088 0.5520590597301569 0.2193209662638598 0.11878920037690582
16 0.8081264138386927 0.9833090704662053 0.48186686431106485 0.5378955762310329 0.2078426540286414 0.10193985035433815
17 0.7974076776872635 0.9849120012972206 0.46814601341471773 0.5203772080313417 0.19648676895668526 0.08601043386702643
18 0.7865773189365968 0.9860314538576316 0.4544280848501228 0.5000486854018324 0.18544568532695205 0.07141243611220462
19 0.7760016647997924 0.9867879539712288 0.4409290059640072 0.4773922203719504 0.17481749484397502 0.058387969334813446
20 0.7657831206673062 0.9872612667313291 0.42772532293237825 0.45285248197267397 0.1646441126790871 0.047040480482093895

==> tradeoff_rlnc.txt <==
5 0.7596590749621746 0.7671563254151674 0.7669303924405116 0.7752207708525491 0.7739817221749286 0.7830059075205237 0.7808197197141094 0.7905214091640838
6 0.5075370603606979 0.5122893994666712 0.5200346489619492 0.5256886325069177 0.5322898075678972 0.5388694556045318 0.5443030102160622 0.5518242588904698
7 0.32508022860451735 0.32060026062316527 0.339274421852511 0.3349572226882257 0.35336366648250195 0.34936753091011385 0.36733734566340903 0.3638065498876637
8 0.20905660247913516 0.19507761518465472 0.22283712447993875 0.20786805679657638 0.23669140265867106 0.2209778507020732 0.25060026171381544 0.2343807550361532
9 0.13867629351446187 0.11760744399464951 0.15122486291888182 0.12798065998241936 0.16400504990725406 0.13884445460582062 0.1769933810206109 0.15018381638405598
10 0.09645953646628191 0.07095614318854881 0.10765444923436696 0.07894613278562557 0.11920194973448406 0.08750085543372377 0.13107758556080085 0.0966219713282167
11 0.07099266062499021 0.0430755908541991 0.08100199207593661 0.04905388569058888 0.09145168638490953 0.05560130027242449 0.10231822450086081 0.06273596027615613
12 0.05544102078822877 0.026390626172790643 0.0645179116556327 0.030792601589611723 0.07409855041618907 0.03572698052524248 0.08416115003685398 0.04122530942298319
13 0.04583878092139204 0.016343485334891494 0.05423503303326083 0.01955854886103736 0.0631822711888449 0.023249556455863796 0.07266051666264861 0.02745759864001085
14 0.03990150834175099 0.010239504018591306 0.04783827720609324 0.012580392057651935 0.05636330764363229 0.015334610891770573 0.06545808319112134 0.01854915024028725
15 0.03630743758891297 0.006492618693561547 0.04397028462522934 0.008197321544589187 0.05225285884573183 0.010254293271447112 0.0611375307140698 0.012713435900923442
16 0.03428439688551532 0.004166967382346898 0.04182730297018056 0.005411353964657639 0.05001814555168416 0.006952335637976259 0.05883949279504874 0.008840479492260078
17 0.03337688264304817 0.00270684652990405 0.040928596172261744 0.003618777737961154 0.049154597324471694 0.0047785249589938905 0.05803691389669585 0.006235739315439859
18 0.033315219980106 0.001779482697482515 0.04098537690261117 0.002451114635013796 0.04935489912486246 0.0033288829606719084 0.058404528613625994 0.004460482382048436
19 0.03394182144169067 0.0011836669834280888 0.04182603287879383 0.0016811629777514492 0.050433428628332555 0.0023497562628779223 0.05974272570681549 0.0032345564999276544
20 0.03516933623708507 0.0007964817302055227 0.04335314407309232 0.0011673060618062614 0.05228227509990113 0.0016800813397090941 0.06193274689246275 0.002377003299579128
21 0.03695676996171482 0.000542037882334645 0.04551856153529665 0.0008202849289170588 0.054845434905178125 0.0012164013736989387 0.06490999149244048 0.0017695500021958077
22 0.03929541743306897 0.00037297871427388607 0.04830861212851967 0.000583206527923541 0.05810310139935404 0.0008914872795362516 0.0686477488188838 0.0013339729978077974
23 0.0422008553415012 0.00025943620522861366 0.05173503952923053 0.000419400690916949 0.062062022071160516 0.0006611454847815779 0.07314614715977352 0.0010179246528286834
24 0.04570602428299719 0.00018237312405611217 0.05582705307333502 0.0003049699586036292 0.0667458589397748 0.0004959932219342766 0.07842428965313852 0.0007859661043068122
25 0.049853135215385036 0.0001295291251934838 0.0606236772121419 0.00022417119083528725 0.0721897649176182 0.00037627622373170855 0.08450909163270381 0.0006138325258762123
26 0.05469427626808798 0.00009292758208123697 0.06617087679772193 0.00016652265305194813 0.07843411117182031 0.00028856834148538457 0.09143180645918347 0.00048472565480695007
27 0.06026568501219787 0.0000673269202444704 0.07249630978292809 0.00012497303146996597 0.08548153390297142 0.00022364719666367883 0.09918717009080824 0.0003868909132951348
28 0.06656367766621496 0.00004924910203796262 0.07959292877543422 0.00009473061843989772 0.09336682838949328 0.00017511235814893222 0.1077838625673242 0.0003120170585567683
29 0.07335965354220864 0.0000363642189952218 0.08735747125488302 0.0000725070477037848 0.10179043974866153 0.00013847717716219954 0.11703217791307274 0.0002541680071307395
30 0.08099227993164171 0.000027096921326408285 0.09581824493030267 0.0000560239430480447 0.1108217247078982 0.00011056585445212708 0.1266975513359433 0.00020906253457675383
